Intelligent Management of Mobile Systems through Computational Self-Awareness

Runtime resource management for many-core systems is increasingly complex. The complexity can be due to diverse workload characteristics with conflicting demands, or limited shared resources such as memory bandwidth and power. Resource management strategies for many-core systems must distribute shared resource(s) appropriately across workloads, while coordinating the high-level system goals at runtime in a scalable and robust manner. To address the complexity of dynamic resource management in many-core systems, state-of-the-art techniques that use heuristics have been proposed. These methods lack the formalism in providing robustness against unexpected runtime behavior. One of the common solutions for this problem is to deploy classical control approaches with bounds and formal guarantees. Traditional control theoretic methods lack the ability to adapt to (1) changing goals at runtime (i.e., self-adaptivity), and (2) changing dynamics of the modeled system (i.e., self-optimization). In this chapter, we explore adaptive resource management techniques that provide self-optimization and self-adaptivity by employing principles of computational self-awareness, specifically reflection. By supporting these self-awareness properties, the system can reason about the actions it takes by considering the significance of competing objectives, user requirements, and operating conditions while executing unpredictable workloads.

==> data/c1-date18.csv <==
benchmark,controller,tot_os,tot_us,tot_act,mse,st_ms
bodytrack,C1,263.4268354727,266.0690917,434,0.4011303495,373
scluster,C1,67.8069903,68.1289424,419,0.0364961369,573
x264,C1,77.3660171636,77.3062981197,269,0.0506675349,550


==> data/c1b-date18.csv <==
benchmark,controller,tot_os,tot_us,tot_act,mse,st_ms
bodytrack,C1b,,,646,,
scluster,C1b,,,586,,
x264,C1b,,,365,,


==> data/gsc-date18.csv <==
benchmark,controller,tot_os,tot_us,tot_act,mse,st_ms
bodytrack,GSC,259.8359934182,262.8205411818,459,0.3751444233,163
scluster,GSC,59.0189461,60.3150279,416,0.0192596424,150
x264,GSC,68.1830475091,67.9262029182,259,0.030020815,233


==> data/motivation_time_full.csv <==
sample_id,timestamp,freq_domain0_sensed,next_freq_mhz,next_freq_mhz_closest,power_ref,power_w,power_w_filtered,ref_phase,time
0,0.05,1100,,,1.5,0.8428502,0.8428502,-1,-4.95
1,0.1,1100,,,1.5,1.2905182,1.2905182,-1,-4.9
2,0.15,1100,,,1.5,1.6877152,1.6877152,-1,-4.85
3,0.2,1100,,,1.5,1.5319465,1.5319465,-1,-4.8
4,0.25,1100,,,1.5,1.7081606,1.7081606,-1,-4.75
5,0.3,1100,,,1.5,1.5264295,1.5264295,-1,-4.7
6,0.35,1100,,,1.5,1.7007958,1.7007958,-1,-4.65
7,0.4,1100,,,1.5,1.5269411,1.5269411,-1,-4.6
8,0.45,1100,,,1.5,1.690505,1.690505,-1,-4.55
9,0.5,1100,,,1.5,1.6950538,1.6950538,-1,-4.5
10,0.55,1100,,,1.5,1.5198044,1.5198044,-1,-4.45
11,0.6,1100,,,1.5,1.6891722,1.6891722,-1,-4.4
12,0.65,1100,,,1.5,1.5214259,1.5214259,-1,-4.35
13,0.7,1100,,,1.5,1.6840685,1.6840685,-1,-4.3
14,0.75,1100,,,1.5,1.6890411,1.6890411,-1,-4.25
15,0.8,1100,,,1.5,1.5198324,1.5198324,-1,-4.2
16,0.85,1100,,,1.5,1.6862281,1.6862281,-1,-4.15
17,0.9,1100,,,1.5,1.5249082,1.5249082,-1,-4.1
18,0.95,1100,,,1.5,1.6852601,1.6852601,-1,-4.05
19,1,1100,,,1.5,1.5194232,1.5194232,-1,-4
20,1.05,1100,,,1.5,1.6910025,1.6910025,-1,-3.95
21,1.1,1100,,,1.5,1.5166485,1.5166485,-1,-3.9
22,1.15,1100,,,1.5,1.6942576,1.6942576,-1,-3.85
23,1.2,1100,,,1.5,1.692495,1.692495,-1,-3.8
24,1.25,1100,,,1.5,1.6891847,1.6891847,-1,-3.75
25,1.3,1100,,,1.5,1.5259463,1.5259463,-1,-3.7
26,1.35,1100,,,1.5,1.6882451,1.6882451,-1,-3.65
27,1.4,1100,,,1.5,1.6919975,1.6919975,-1,-3.6
28,1.45,1100,,,1.5,1.5245954,1.5245954,-1,-3.55
29,1.5,1100,,,1.5,1.6896369,1.6896369,-1,-3.5
30,1.55,1100,,,1.5,1.5277804,1.5277804,-1,-3.45
31,1.6,1100,,,1.5,1.6905614,1.6905614,-1,-3.4
32,1.65,1100,,,1.5,1.6912724,1.6912724,-1,-3.35
33,1.7,1100,,,1.5,1.527126,1.527126,-1,-3.3
34,1.75,1100,,,1.5,1.6874506,1.6874506,-1,-3.25
35,1.8,1100,,,1.5,1.6945972,1.6945972,-1,-3.2
36,1.85,1100,,,1.5,1.6933075,1.6933075,-1,-3.15
37,1.9,1100,,,1.5,1.5217127,1.5217127,-1,-3.1
38,1.95,1100,,,1.5,1.6979517,1.6979517,-1,-3.05
39,2,1100,,,1.5,1.5242405,1.5242405,-1,-3
40,2.05,1100,,,1.5,1.6933791,1.6933791,-1,-2.95
41,2.1,1100,,,1.5,1.3567451,1.3567451,-1,-2.9
42,2.15,1100,,,1.5,1.69373,1.69373,-1,-2.85
43,2.2,1100,,,1.5,1.6974267,1.6974267,-1,-2.8
44,2.25,1100,,,1.5,1.5270265,1.5270265,-1,-2.75
45,2.3,1100,,,1.5,1.6936859,1.6936859,-1,-2.7
46,2.35,1100,,,1.5,1.7002826,1.7002826,-1,-2.65
47,2.4,1100,,,1.5,1.5243241,1.5243241,-1,-2.6
48,2.45,1100,,,1.5,1.6988508,1.6988508,-1,-2.55
49,2.5,1100,,,1.5,1.5300814,1.5300814,-1,-2.5
50,2.55,1100,,,1.5,1.6941865,1.6941865,-1,-2.45
51,2.6,1100,,,1.5,1.532101,1.532101,-1,-2.4
52,2.65,1100,,,1.5,1.6973442,1.6973442,-1,-2.35
53,2.7,1100,,,1.5,1.5266713,1.5266713,-1,-2.3
54,2.75,1100,,,1.5,1.7023618,1.7023618,-1,-2.25
55,2.8,1100,,,1.5,1.5248344,1.5248344,-1,-2.2
56,2.85,1100,,,1.5,1.7022891,1.7022891,-1,-2.15
57,2.9,1100,,,1.5,1.698664,1.698664,-1,-2.1
58,2.95,1100,,,1.5,1.525277,1.525277,-1,-2.05
59,3,1100,,,1.5,1.5331953,1.5331953,-1,-2
60,3.05,1100,,,1.5,1.5290018,1.5290018,-1,-1.95
61,3.1,1100,,,1.5,1.699346,1.699346,-1,-1.9
62,3.15,1100,,,1.5,1.7058453,1.7058453,-1,-1.85
63,3.2,1100,,,1.5,1.5282051,1.5282051,-1,-1.8
64,3.25,1100,,,1.5,1.7032565,1.7032565,-1,-1.75
65,3.3,1100,,,1.5,1.5310496,1.5310496,-1,-1.7
66,3.35,1100,,,1.5,1.6964303,1.6964303,-1,-1.65
67,3.4,1100,,,1.5,1.7029964,1.7029964,-1,-1.6
68,3.45,1100,,,1.5,1.5280934,1.5280934,-1,-1.55
69,3.5,1100,,,1.5,1.7015918,1.7015918,-1,-1.5
70,3.55,1100,,,1.5,1.7035395,1.7035395,-1,-1.45
71,3.6,1100,,,1.5,1.5270391,1.5270391,-1,-1.4
72,3.65,1100,,,1.5,1.7035829,1.7035829,-1,-1.35
73,3.7,1100,,,1.5,1.7029321,1.7029321,-1,-1.3
74,3.75,1100,,,1.5,1.5292019,1.5292019,-1,-1.25
75,3.8,1100,,,1.5,1.7057723,1.7057723,-1,-1.2
76,3.85,1100,,,1.5,1.530524,1.530524,-1,-1.15
77,3.9,1100,,,1.5,1.7054632,1.7054632,-1,-1.1
78,3.95,1100,,,1.5,1.5353455,1.5353455,-1,-1.05
79,4,1100,,,1.5,1.7009954,1.7009954,-1,-1
80,4.05,1100,,,1.5,1.5372482,1.5372482,-1,-0.95
81,4.1,1100,,,1.5,1.7031566,1.7031566,-1,-0.9
82,4.15,1100,,,1.5,1.5341491,1.5341491,-1,-0.85
83,4.2,1100,,,1.5,1.7068819,1.7068819,-1,-0.8
84,4.25,1100,,,1.5,1.5282202,1.5282202,-1,-0.75
85,4.3,1100,,,1.5,1.705774,1.705774,-1,-0.7
86,4.35,1100,,,1.5,1.5337092,1.5337092,-1,-0.65
87,4.4,1100,,,1.5,1.7007535,1.7007535,-1,-0.6
88,4.45,1100,,,1.5,1.7104501,1.7104501,-1,-0.55
89,4.5,1100,,,1.5,1.3592409,1.3592409,-1,-0.5
90,4.55,1100,,,1.5,1.7057173,1.7057173,-1,-0.45
91,4.6,1100,,,1.5,1.706442,1.706442,-1,-0.4
92,4.65,1100,,,1.5,1.529898,1.529898,-1,-0.35
93,4.7,1100,,,1.5,1.7055295,1.7055295,-1,-0.3
94,4.75,1100,,,1.5,1.5323711,1.5323711,-1,-0.25
95,4.8,1100,,,1.5,1.7045231,1.7045231,-1,-0.2
96,4.85,1100,,,1.5,1.5385871,1.5385871,-1,-0.15
97,4.9,1100,,,1.5,1.7013505,1.7013505,-1,-0.1
98,4.95,1100,983,1000,1.5,1.5355,1.5355,0,-0.05
99,5,1000,966,1000,1.5,1.5382967,1.5382967,0,0
100,5.05,1000,972,1000,1.5,1.4910794,1.4910794,0,0.05
101,5.1,1000,1041,1000,1.5,1.3486907,1.3486907,0,0.1
102,5.15,1000,1041,1000,1.5,1.492611,1.492611,0,0.15
103,5.2,1000,1112,1100,1.5,1.3447386,1.3447386,0,0.2
104,5.25,1100,1034,1000,1.5,1.6598338,1.6598338,0,0.25
105,5.3,1000,1024,1000,1.5,1.530006,1.530006,0,0.3
106,5.35,1000,1096,1100,1.5,1.3475292,1.3475292,0,0.35
107,5.4,1100,1013,1000,1.5,1.6697582,1.6697582,0,0.4
108,5.45,1000,1078,1100,1.5,1.37063,1.37063,0,0.45
109,5.5,1100,1074,1100,1.5,1.5003603,1.5003603,0,0.5
110,5.55,1100,1059,1100,1.5,1.5310421,1.5310421,0,0.55
111,5.6,1100,1044,1000,1.5,1.5357433,1.5357433,0,0.6
112,5.65,1000,1027,1000,1.5,1.5392886,1.5392886,0,0.65
113,5.7,1000,1033,1000,1.5,1.4895205,1.4895205,0,0.7
114,5.75,1000,1033,1000,1.5,1.4978434,1.4978434,0,0.75
115,5.8,1000,1106,1100,1.5,1.343942,1.343942,0,0.8
116,5.85,1100,1024,1000,1.5,1.6651938,1.6651938,0,0.85
117,5.9,1000,1090,1100,1.5,1.3694154,1.3694154,0,0.9
118,5.95,1100,1013,1000,1.5,1.6575877,1.6575877,0,0.95
119,6,1000,1077,1100,1.5,1.3715155,1.3715155,0,1
120,6.05,1100,997,1000,1.5,1.6639835,1.6639835,0,1.05
121,6.1,1000,1061,1100,1.5,1.3719856,1.3719856,0,1.1
122,6.15,1100,979,1000,1.5,1.6696753,1.6696753,0,1.15
123,6.2,1000,1041,1000,1.5,1.3773358,1.3773358,0,1.2
124,6.25,1000,1039,1000,1.5,1.4958086,1.4958086,0,1.25
125,6.3,1000,1040,1000,1.5,1.498463,1.498463,0,1.3
126,6.35,1000,1114,1100,1.5,1.3410222,1.3410222,0,1.35
127,6.4,1100,1028,1000,1.5,1.674793,1.674793,0,1.4
128,6.45,1000,1092,1100,1.5,1.3728412,1.3728412,0,1.45
129,6.5,1100,1014,1000,1.5,1.6598798,1.6598798,0,1.5
130,6.55,1000,1071,1100,1.5,1.3862239,1.3862239,0,1.55
131,6.6,1100,994,1000,1.5,1.6592488,1.6592488,0,1.6
132,6.65,1000,1058,1100,1.5,1.3732582,1.3732582,0,1.65
133,6.7,1100,975,1000,1.5,1.6713092,1.6713092,0,1.7
134,6.75,1000,1040,1000,1.5,1.3688184,1.3688184,0,1.75
135,6.8,1000,1037,1000,1.5,1.4983084,1.4983084,0,1.8
136,6.85,1000,1110,1100,1.5,1.344027,1.344027,0,1.85
137,6.9,1100,1029,1000,1.5,1.6647227,1.6647227,0,1.9
138,6.95,1000,1091,1100,1.5,1.3758515,1.3758515,0,1.95
139,7,1100,1017,1000,1.5,1.6527212,1.6527212,0,2
140,7.05,1000,1078,1100,1.5,1.3774706,1.3774706,0,2.05
141,7.1,1100,999,1000,1.5,1.6634349,1.6634349,0,2.1
142,7.15,1000,1069,1100,1.5,1.3593663,1.3593663,0,2.15
143,7.2,1100,986,1000,1.5,1.6688142,1.6688142,0,2.2
144,7.25,1000,1056,1100,1.5,1.360373,1.360373,0,2.25
145,7.3,1100,971,1000,1.5,1.6750563,1.6750563,0,2.3
146,7.35,1000,1033,1000,1.5,1.376815,1.376815,0,2.35
147,7.4,1000,1032,1000,1.5,1.4942964,1.4942964,0,2.4
148,7.45,1000,1032,1000,1.5,1.500146,1.500146,0,2.45
149,7.5,1000,1103,1100,1.5,1.3451452,1.3451452,0,2.5
150,7.55,1100,1022,1000,1.5,1.6655501,1.6655501,0,2.55
151,7.6,1000,1084,1100,1.5,1.3760146,1.3760146,0,2.6
152,7.65,1100,1009,1000,1.5,1.6558336,1.6558336,0,2.65
153,7.7,1000,1002,1000,1.5,1.5241286,1.5241286,0,2.7
154,7.75,1000,1074,1100,1.5,1.345529,1.345529,0,2.75
155,7.8,1100,995,1000,1.5,1.6605369,1.6605369,0,2.8
156,7.85,1000,1057,1100,1.5,1.3773624,1.3773624,0,2.85
157,7.9,1100,981,1000,1.5,1.6565561,1.6565561,0,2.9
158,7.95,1000,1043,1000,1.5,1.3760773,1.3760773,0,2.95
159,8,1000,1039,1000,1.5,1.5007653,1.5007653,0,3
160,8.05,1000,1111,1100,1.5,1.3451098,1.3451098,0,3.05
161,8.1,1100,1026,1000,1.5,1.6725708,1.6725708,0,3.1
162,8.15,1000,1017,1000,1.5,1.5305484,1.5305484,0,3.15
163,8.2,1000,1088,1100,1.5,1.3481666,1.3481666,0,3.2
164,8.25,1100,1008,1000,1.5,1.6635947,1.6635947,0,3.25
165,8.3,1000,1003,1000,1.5,1.52017,1.52017,0,3.3
166,8.35,1000,1003,1000,1.5,1.5009779,1.5009779,0,3.35
167,8.4,1000,1074,1100,1.5,1.3491216,1.3491216,0,3.4
168,8.45,1100,990,1000,1.5,1.6703932,1.6703932,0,3.45
169,8.5,1000,1052,1100,1.5,1.3771943,1.3771943,0,3.5
170,8.55,1100,974,1000,1.5,1.6609344,1.6609344,0,3.55
171,8.6,1000,968,1000,1.5,1.5221205,1.5221205,0,3.6
172,8.65,1000,1039,1000,1.5,1.3488072,1.3488072,0,3.65
173,8.7,1000,1037,1000,1.5,1.4949872,1.4949872,0,3.7
174,8.75,1000,1036,1000,1.5,1.5017752,1.5017752,0,3.75
175,8.8,1000,1107,1100,1.5,1.347391,1.347391,0,3.8
176,8.85,1100,1026,1000,1.5,1.664504,1.664504,0,3.85
177,8.9,1000,1088,1100,1.5,1.3772202,1.3772202,0,3.9
178,8.95,1100,1012,1000,1.5,1.6561801,1.6561801,0,3.95
179,9,1000,1073,1100,1.5,1.3781022,1.3781022,0,4
180,9.05,1100,992,1000,1.5,1.6672683,1.6672683,0,4.05
181,9.1,1000,983,1000,1.5,1.5288296,1.5288296,0,4.1
182,9.15,1000,1052,1100,1.5,1.3526464,1.3526464,0,4.15
183,9.2,1100,975,1000,1.5,1.657395,1.657395,0,4.2
184,9.25,1000,1039,1000,1.5,1.3715284,1.3715284,0,4.25
185,9.3,1000,1036,1000,1.5,1.4986774,1.4986774,0,4.3
186,9.35,1000,1108,1100,1.5,1.3449314,1.3449314,0,4.35
187,9.4,1100,1023,1000,1.5,1.6745006,1.6745006,0,4.4
188,9.45,1000,1090,1100,1.5,1.3645516,1.3645516,0,4.45
189,9.5,1100,1081,1100,1.5,1.5114116,1.5114116,0,4.5
190,9.55,1100,983,1000,1.5,1.7114895,1.7114895,0,4.55
191,9.6,1000,980,1000,1.5,1.5214244,1.5214244,0,4.6
192,9.65,1000,1050,1100,1.5,1.3504552,1.3504552,0,4.65
193,9.7,1100,968,1000,1.5,1.6670373,1.6670373,0,4.7
194,9.75,1000,1038,1000,1.5,1.359645,1.359645,0,4.75
195,9.8,1000,1032,1000,1.5,1.5036358,1.5036358,0,4.8
196,9.85,1000,1104,1100,1.5,1.3452024,1.3452024,0,4.85
197,9.9,1100,1024,1000,1.5,1.6636376,1.6636376,0,4.9
198,9.95,1000,1014,1000,1.5,1.5301322,1.5301322,0,4.95
199,10,1000,1087,1100,1.5,1.3450874,1.3450874,0,5
200,10.05,1100,1003,1000,1.5,1.6714865,1.6714865,0,5.05
201,10.1,1000,992,1000,1.5,1.5350656,1.5350656,0,5.1
202,10.15,1000,1063,1100,1.5,1.3476054,1.3476054,0,5.15
203,10.2,1100,983,1000,1.5,1.6641274,1.6641274,0,5.2
204,10.25,1000,978,1000,1.5,1.5215596,1.5215596,0,5.25
205,10.3,1000,1047,1000,1.5,1.3512667,1.3512667,0,5.3
206,10.35,1000,1044,1000,1.5,1.4986576,1.4986576,0,5.35
207,10.4,1000,1115,1100,1.5,1.3455932,1.3455932,0,5.4
208,10.45,1100,1032,1000,1.5,1.6699105,1.6699105,0,5.45
209,10.5,1000,1098,1100,1.5,1.3690706,1.3690706,0,5.5
210,10.55,1100,1017,1000,1.5,1.6645569,1.6645569,0,5.55
211,10.6,1000,1006,1000,1.5,1.533997,1.533997,0,5.6
212,10.65,1000,1079,1100,1.5,1.3466788,1.3466788,0,5.65
213,10.7,1100,992,1000,1.5,1.6765337,1.6765337,0,5.7
214,10.75,1000,1052,1100,1.5,1.3820736,1.3820736,0,5.75
215,10.8,1100,973,1000,1.5,1.6635816,1.6635816,0,5.8
216,10.85,1000,956,1000,1.5,1.5459264,1.5459264,0,5.85
217,10.9,1000,1029,1000,1.5,1.3454348,1.3454348,0,5.9
218,10.95,1000,1024,1000,1.5,1.5009836,1.5009836,0,5.95
219,11,1000,1095,1100,1.5,1.3474142,1.3474142,0,6
220,11.05,1100,1013,1000,1.5,1.6661928,1.6661928,0,6.05
221,11.1,1000,1075,1100,1.5,1.3778723,1.3778723,0,6.1
222,11.15,1100,997,1000,1.5,1.6602794,1.6602794,0,6.15
223,11.2,1000,1060,1100,1.5,1.3751501,1.3751501,0,6.2
224,11.25,1100,981,1000,1.5,1.6610843,1.6610843,0,6.25
225,11.3,1000,1045,1000,1.5,1.372468,1.372468,0,6.3
226,11.35,1000,1040,1000,1.5,1.5035956,1.5035956,0,6.35
227,11.4,1000,1041,1000,1.5,1.497508,1.497508,0,6.4
228,11.45,1000,1111,1100,1.5,1.3491976,1.3491976,0,6.45
229,11.5,1100,1030,1000,1.5,1.6657787,1.6657787,0,6.5
230,11.55,1000,1097,1100,1.5,1.3653703,1.3653703,0,6.55
231,11.6,1100,1011,1000,1.5,1.6765265,1.6765265,0,6.6
232,11.65,1000,1073,1100,1.5,1.3785022,1.3785022,0,6.65
233,11.7,1100,991,1000,1.5,1.6691122,1.6691122,0,6.7
234,11.75,1000,1053,1100,1.5,1.3751085,1.3751085,0,6.75
235,11.8,1100,967,1000,1.5,1.6781619,1.6781619,0,6.8
236,11.85,1000,1031,1000,1.5,1.3732316,1.3732316,0,6.85
237,11.9,1000,1027,1000,1.5,1.5015044,1.5015044,0,6.9
238,11.95,1000,1098,1100,1.5,1.3458466,1.3458466,0,6.95
239,12,1100,1013,1000,1.5,1.6741032,1.6741032,0,7
240,12.05,1000,1073,1100,1.5,1.3820282,1.3820282,0,7.05
241,12.1,1100,992,1000,1.5,1.6672735,1.6672735,0,7.1
242,12.15,1000,1053,1100,1.5,1.3783773,1.3783773,0,7.15
243,12.2,1100,974,1000,1.5,1.6635846,1.6635846,0,7.2
244,12.25,1000,1034,1000,1.5,1.380956,1.380956,0,7.25
245,12.3,1000,1031,1000,1.5,1.4978246,1.4978246,0,7.3
246,12.35,1000,1102,1100,1.5,1.347378,1.347378,0,7.35
247,12.4,1100,1019,1000,1.5,1.6702975,1.6702975,0,7.4
248,12.45,1000,1085,1100,1.5,1.3673062,1.3673062,0,7.45
249,12.5,1100,1004,1000,1.5,1.6656247,1.6656247,0,7.5
250,12.55,1000,1065,1100,1.5,1.3791991,1.3791991,0,7.55
251,12.6,1100,983,1000,1.5,1.6686782,1.6686782,0,7.6
252,12.65,1000,1041,1000,1.5,1.3865903,1.3865903,0,7.65
253,12.7,1000,1038,1000,1.5,1.499079,1.499079,0,7.7
254,12.75,1000,1109,1100,1.5,1.3478618,1.3478618,0,7.75
255,12.8,1100,1029,1000,1.5,1.6631542,1.6631542,0,7.8
256,12.85,1000,1093,1100,1.5,1.3704723,1.3704723,0,7.85
257,12.9,1100,1007,1000,1.5,1.6784529,1.6784529,0,7.9
258,12.95,1000,997,1000,1.5,1.5319022,1.5319022,0,7.95
259,13,1000,1068,1100,1.5,1.3498748,1.3498748,0,8
260,13.05,1100,985,1000,1.5,1.668715,1.668715,0,8.05
261,13.1,1000,972,1000,1.5,1.5389635,1.5389635,0,8.1
262,13.15,1000,1042,1000,1.5,1.351307,1.351307,0,8.15
263,13.2,1000,1037,1000,1.5,1.5014398,1.5014398,0,8.2
264,13.25,1000,1108,1100,1.5,1.3468942,1.3468942,0,8.25
265,13.3,1100,1023,1000,1.5,1.6745459,1.6745459,0,8.3
266,13.35,1000,1091,1100,1.5,1.3640981,1.3640981,0,8.35
267,13.4,1100,1009,1000,1.5,1.6682717,1.6682717,0,8.4
268,13.45,1000,1070,1100,1.5,1.3788053,1.3788053,0,8.45
269,13.5,1100,986,1000,1.5,1.6726143,1.6726143,0,8.5
270,13.55,1000,1046,1000,1.5,1.383234,1.383234,0,8.55
271,13.6,1000,1112,1100,1.5,1.3501648,1.3501648,0,8.6
272,13.65,1100,1028,1000,1.5,1.6707837,1.6707837,0,8.65
273,13.7,1000,1089,1100,1.5,1.3802505,1.3802505,0,8.7
274,13.75,1100,1010,1000,1.5,1.662204,1.662204,0,8.75
275,13.8,1000,1001,1000,1.5,1.5284367,1.5284367,0,8.8
276,13.85,1000,1071,1100,1.5,1.3523174,1.3523174,0,8.85
277,13.9,1100,988,1000,1.5,1.6684637,1.6684637,0,8.9
278,13.95,1000,1045,1000,1.5,1.3878942,1.3878942,0,8.95
279,14,1000,1112,1100,1.5,1.3489606,1.3489606,0,9
280,14.05,1100,1100,1100,1.5,1.5168432,1.5168432,0,9.05
281,14.1,1100,1001,1000,1.5,1.7138509,1.7138509,0,9.1
282,14.15,1000,997,1000,1.5,1.523095,1.523095,0,9.15
283,14.2,1000,1065,1100,1.5,1.3548558,1.3548558,0,9.2
284,14.25,1100,982,1000,1.5,1.6694428,1.6694428,0,9.25
285,14.3,1000,1041,1000,1.5,1.3829714,1.3829714,0,9.3
286,14.35,1000,1035,1000,1.5,1.5049944,1.5049944,0,9.35
287,14.4,1000,1106,1100,1.5,1.3479736,1.3479736,0,9.4
288,14.45,1100,1023,1000,1.5,1.6683237,1.6683237,0,9.45
289,14.5,1000,1012,1000,1.5,1.5348775,1.5348775,0,9.5
290,14.55,1000,1083,1100,1.5,1.3496768,1.3496768,0,9.55
291,14.6,1100,997,1000,1.5,1.6763866,1.6763866,0,9.6
292,14.65,1000,1064,1100,1.5,1.3659047,1.3659047,0,9.65
293,14.7,1100,980,1000,1.5,1.672456,1.672456,0,9.7
294,14.75,1000,1042,1000,1.5,1.3780303,1.3780303,0,9.75
295,14.8,1000,1039,1000,1.5,1.4990014,1.4990014,0,9.8
296,14.85,1000,1105,1100,1.5,1.3568944,1.3568944,0,9.85
297,14.9,1100,1024,1000,1.5,1.666398,1.666398,0,9.9
298,14.95,1000,549,500,1.5,1.5334041,1.5334041,1,9.95
299,15,500,473,500,0.5,0.7290002,0.7290002,1,10
300,15.05,500,371,400,0.5,0.7341119,0.7341119,1,10.05
301,15.1,400,347,300,0.5,0.5660862,0.5660862,1,10.1
302,15.15,300,354,400,0.5,0.4893016,0.4893016,1,10.15
303,15.2,400,341,300,0.5,0.52728,0.52728,1,10.2
304,15.25,300,345,300,0.5,0.4922375,0.4922375,1,10.25
305,15.3,300,359,400,0.5,0.4697814,0.4697814,1,10.3
306,15.35,400,340,300,0.5,0.5385401,0.5385401,1,10.35
307,15.4,300,342,300,0.5,0.4974993,0.4974993,1,10.4
308,15.45,300,377,400,0.5,0.4260814,0.4260814,1,10.45
309,15.5,400,331,300,0.5,0.5938308,0.5938308,1,10.5
310,15.55,300,359,400,0.5,0.4456263,0.4456263,1,10.55
311,15.6,400,319,300,0.5,0.5826612,0.5826612,1,10.6
312,15.65,300,351,400,0.5,0.4362688,0.4362688,1,10.65
313,15.7,400,315,300,0.5,0.5743801,0.5743801,1,10.7
314,15.75,300,342,300,0.5,0.4451127,0.4451127,1,10.75
315,15.8,300,352,400,0.5,0.4765661,0.4765661,1,10.8
316,15.85,400,338,300,0.5,0.5286893,0.5286893,1,10.85
317,15.9,300,343,300,0.5,0.4900612,0.4900612,1,10.9
318,15.95,300,354,400,0.5,0.474542,0.474542,1,10.95
319,16,400,337,300,0.5,0.5354585,0.5354585,1,11
320,16.05,300,345,300,0.5,0.4848798,0.4848798,1,11.05
321,16.1,300,379,400,0.5,0.4256556,0.4256556,1,11.1
322,16.15,400,336,300,0.5,0.5896032,0.5896032,1,11.15
323,16.2,300,364,400,0.5,0.4441782,0.4441782,1,11.2
324,16.25,400,323,300,0.5,0.5857932,0.5857932,1,11.25
325,16.3,300,353,400,0.5,0.4393553,0.4393553,1,11.3
326,16.35,400,316,300,0.5,0.5769793,0.5769793,1,11.35
327,16.4,300,345,300,0.5,0.4419919,0.4419919,1,11.4
328,16.45,300,359,400,0.5,0.4666143,0.4666143,1,11.45
329,16.5,400,319,300,0.5,0.5848103,0.5848103,1,11.5
330,16.55,300,350,400,0.5,0.437161,0.437161,1,11.55
331,16.6,400,313,300,0.5,0.5756661,0.5756661,1,11.6
332,16.65,300,348,300,0.5,0.4304598,0.4304598,1,11.65
333,16.7,300,361,400,0.5,0.4661002,0.4661002,1,11.7
334,16.75,400,348,300,0.5,0.5271594,0.5271594,1,11.75
335,16.8,300,353,400,0.5,0.4901299,0.4901299,1,11.8
336,16.85,400,345,300,0.5,0.5175403,0.5175403,1,11.85
337,16.9,300,347,300,0.5,0.4957077,0.4957077,1,11.9
338,16.95,300,382,400,0.5,0.4252349,0.4252349,1,11.95
339,17,400,344,300,0.5,0.5761678,0.5761678,1,12
340,17.05,300,375,400,0.5,0.4387582,0.4387582,1,12.05
341,17.1,400,340,300,0.5,0.5720238,0.5720238,1,12.1
342,17.15,300,347,300,0.5,0.4889611,0.4889611,1,12.15
343,17.2,300,383,400,0.5,0.4210014,0.4210014,1,12.2
344,17.25,400,344,300,0.5,0.5800932,0.5800932,1,12.25
345,17.3,300,376,400,0.5,0.4356394,0.4356394,1,12.3
346,17.35,400,341,300,0.5,0.5714558,0.5714558,1,12.35
347,17.4,300,351,400,0.5,0.4835792,0.4835792,1,12.4
348,17.45,400,337,300,0.5,0.5282542,0.5282542,1,12.45
349,17.5,300,344,300,0.5,0.4872993,0.4872993,1,12.5
350,17.55,300,378,400,0.5,0.4247736,0.4247736,1,12.55
351,17.6,400,339,300,0.5,0.5792598,0.5792598,1,12.6
352,17.65,300,373,400,0.5,0.4334249,0.4334249,1,12.65
353,17.7,400,328,300,0.5,0.591677,0.591677,1,12.7
354,17.75,300,362,400,0.5,0.4336433,0.4336433,1,12.75
355,17.8,400,321,300,0.5,0.5841835,0.5841835,1,12.8
356,17.85,300,351,400,0.5,0.4389949,0.4389949,1,12.85
357,17.9,400,316,300,0.5,0.5733263,0.5733263,1,12.9
358,17.95,300,349,300,0.5,0.431502,0.431502,1,12.95
359,18,300,364,400,0.5,0.464015,0.464015,1,13
360,18.05,400,350,400,0.5,0.5271628,0.5271628,1,13.05
361,18.1,400,305,300,0.5,0.5990901,0.5990901,1,13.1
362,18.15,300,315,300,0.5,0.4847995,0.4847995,1,13.15
363,18.2,300,351,400,0.5,0.4225207,0.4225207,1,13.2
364,18.25,400,314,300,0.5,0.5753944,0.5753944,1,13.25
365,18.3,300,344,300,0.5,0.4380785,0.4380785,1,13.3
366,18.35,300,356,400,0.5,0.4712641,0.4712641,1,13.35
367,18.4,400,318,300,0.5,0.5809306,0.5809306,1,13.4
368,18.45,300,348,300,0.5,0.4392654,0.4392654,1,13.45
369,18.5,300,360,400,0.5,0.4704805,0.4704805,1,13.5
370,18.55,400,352,400,0.5,0.5145809,0.5145809,1,13.55
371,18.6,400,308,300,0.5,0.597629,0.597629,1,13.6
372,18.65,300,342,300,0.5,0.431497,0.431497,1,13.65
373,18.7,300,354,400,0.5,0.4704733,0.4704733,1,13.7
374,18.75,400,314,300,0.5,0.5832862,0.5832862,1,13.75
375,18.8,300,344,300,0.5,0.4415867,0.4415867,1,13.8
376,18.85,300,355,400,0.5,0.4716146,0.4716146,1,13.85
377,18.9,400,343,300,0.5,0.5254709,0.5254709,1,13.9
378,18.95,300,343,300,0.5,0.5013329,0.5013329,1,13.95
379,19.005,300,357,400,0.5,0.470603,0.470603,1,14.005
380,19.055,400,346,300,0.5,0.521269,0.521269,1,14.055
381,19.105,300,352,400,0.5,0.4889647,0.4889647,1,14.105
382,19.155,400,339,300,0.5,0.5260979,0.5260979,1,14.155
383,19.205,300,342,300,0.5,0.4964513,0.4964513,1,14.205
384,19.255,300,377,400,0.5,0.4228185,0.4228185,1,14.255
385,19.305,400,342,300,0.5,0.5701732,0.5701732,1,14.305
386,19.355,300,350,400,0.5,0.4885075,0.4885075,1,14.355
387,19.405,400,338,300,0.5,0.5255433,0.5255433,1,14.405
388,19.455,300,345,300,0.5,0.4866756,0.4866756,1,14.455
389,19.505,300,380,400,0.5,0.4234916,0.4234916,1,14.505
390,19.555,400,343,300,0.5,0.5744532,0.5744532,1,14.555
391,19.605,300,376,400,0.5,0.4323686,0.4323686,1,14.605
392,19.655,400,340,300,0.5,0.5745782,0.5745782,1,14.655
393,19.705,300,370,400,0.5,0.440271,0.440271,1,14.705
394,19.755,400,329,300,0.5,0.584982,0.584982,1,14.755
395,19.805,300,358,400,0.5,0.4428391,0.4428391,1,14.805
396,19.855,400,322,300,0.5,0.5735872,0.5735872,1,14.855
397,19.905,300,356,400,0.5,0.4310644,0.4310644,1,14.905
398,19.955,400,321,300,0.5,0.570354,0.570354,1,14.955
399,20.005,300,350,400,0.5,0.4421963,0.4421963,1,15.005
400,20.055,400,315,300,0.5,0.572821,0.572821,1,15.055
401,20.105,300,347,300,0.5,0.4350928,0.4350928,1,15.105
402,20.155,300,362,400,0.5,0.4637719,0.4637719,1,15.155
403,20.205,400,354,400,0.5,0.5148819,0.5148819,1,15.205
404,20.255,400,310,300,0.5,0.5948204,0.5948204,1,15.255
405,20.305,300,320,300,0.5,0.4839869,0.4839869,1,15.305
406,20.355,300,356,400,0.5,0.4229348,0.4229348,1,15.355
407,20.405,400,315,300,0.5,0.5833875,0.5833875,1,15.405
408,20.455,300,347,300,0.5,0.4357867,0.4357867,1,15.455
409,20.505,300,360,400,0.5,0.4686469,0.4686469,1,15.505
410,20.555,400,344,300,0.5,0.531047,0.531047,1,15.555
411,20.605,300,353,400,0.5,0.4826145,0.4826145,1,15.605
412,20.655,400,341,300,0.5,0.5255505,0.5255505,1,15.655
413,20.705,300,349,300,0.5,0.4840511,0.4840511,1,15.705
414,20.755,300,385,400,0.5,0.4221555,0.4221555,1,15.755
415,20.805,400,344,300,0.5,0.5827365,0.5827365,1,15.805
416,20.855,300,350,400,0.5,0.4929002,0.4929002,1,15.855
417,20.905,400,337,300,0.5,0.5279819,0.5279819,1,15.905
418,20.955,300,338,300,0.5,0.4991609,0.4991609,1,15.955
419,21.005,300,351,400,0.5,0.4711075,0.4711075,1,16.005
420,21.055,400,340,300,0.5,0.5234202,0.5234202,1,16.055
421,21.105,300,346,300,0.5,0.4869838,0.4869838,1,16.105
422,21.155,300,361,400,0.5,0.4680638,0.4680638,1,16.155
423,21.205,400,346,300,0.5,0.5306592,0.5306592,1,16.205
424,21.255,300,349,300,0.5,0.494971,0.494971,1,16.255
425,21.305,300,385,400,0.5,0.4212869,0.4212869,1,16.305
426,21.355,400,345,300,0.5,0.5809329,0.5809329,1,16.355
427,21.405,300,374,400,0.5,0.4437918,0.4437918,1,16.405
428,21.455,400,334,300,0.5,0.5820013,0.5820013,1,16.455
429,21.505,300,367,400,0.5,0.4331452,0.4331452,1,16.505
430,21.555,400,330,300,0.5,0.5759955,0.5759955,1,16.555
431,21.605,300,340,300,0.5,0.4828461,0.4828461,1,16.605
432,21.655,300,376,400,0.5,0.4217552,0.4217552,1,16.655
433,21.705,400,335,300,0.5,0.5834297,0.5834297,1,16.705
434,21.755,300,369,400,0.5,0.4329399,0.4329399,1,16.755
435,21.805,400,332,300,0.5,0.5757859,0.5757859,1,16.805
436,21.855,300,365,400,0.5,0.4333498,0.4333498,1,16.855
437,21.905,400,330,300,0.5,0.5699997,0.5699997,1,16.905
438,21.955,300,362,400,0.5,0.4365628,0.4365628,1,16.955
439,22.005,400,327,300,0.5,0.5720653,0.5720653,1,17.005
440,22.055,300,357,400,0.5,0.4388333,0.4388333,1,17.055
441,22.105,400,317,300,0.5,0.5834388,0.5834388,1,17.105
442,22.155,300,345,300,0.5,0.4428894,0.4428894,1,17.155
443,22.205,300,359,400,0.5,0.4675195,0.4675195,1,17.205
444,22.255,400,317,300,0.5,0.5881665,0.5881665,1,17.255
445,22.305,300,350,400,0.5,0.4354433,0.4354433,1,17.305
446,22.355,400,309,300,0.5,0.5832436,0.5832436,1,17.355
447,22.405,300,341,300,0.5,0.4363101,0.4363101,1,17.405
448,22.455,300,357,400,0.5,0.4616202,0.4616202,1,17.455
449,22.505,400,345,300,0.5,0.5241362,0.5241362,1,17.505
450,22.555,300,349,300,0.5,0.4923738,0.4923738,1,17.555
451,22.605,300,385,400,0.5,0.4210932,0.4210932,1,17.605
452,22.655,400,345,300,0.5,0.5817449,0.5817449,1,17.655
453,22.705,300,377,400,0.5,0.4370518,0.4370518,1,17.705
454,22.755,400,337,300,0.5,0.5819645,0.5819645,1,17.755
455,22.805,300,371,400,0.5,0.4324373,0.4324373,1,17.805
456,22.855,400,335,300,0.5,0.5730985,0.5730985,1,17.855
457,22.905,300,346,300,0.5,0.4792088,0.4792088,1,17.905
458,22.955,300,382,400,0.5,0.4212873,0.4212873,1,17.955
459,23.005,400,342,300,0.5,0.5822912,0.5822912,1,18.005
460,23.055,300,373,400,0.5,0.4390553,0.4390553,1,18.055
461,23.105,400,337,300,0.5,0.573382,0.573382,1,18.105
462,23.155,300,363,400,0.5,0.447021,0.447021,1,18.155
463,23.205,400,330,300,0.5,0.5697505,0.5697505,1,18.205
464,23.255,300,361,400,0.5,0.4354621,0.4354621,1,18.255
465,23.305,400,326,300,0.5,0.5721261,0.5721261,1,18.305
466,23.355,300,357,400,0.5,0.4382571,0.4382571,1,18.355
467,23.405,400,318,300,0.5,0.5791493,0.5791493,1,18.405
468,23.455,300,353,400,0.5,0.4302793,0.4302793,1,18.455
469,23.505,400,317,300,0.5,0.5742378,0.5742378,1,18.505
470,23.555,300,349,300,0.5,0.4352466,0.4352466,1,18.555
471,23.605,300,362,400,0.5,0.4671957,0.4671957,1,18.605
472,23.655,400,350,400,0.5,0.5230718,0.5230718,1,18.655
473,23.705,400,307,300,0.5,0.5958622,0.5958622,1,18.705
474,23.755,300,315,300,0.5,0.4879822,0.4879822,1,18.755
475,23.805,300,351,400,0.5,0.4218748,0.4218748,1,18.805
476,23.855,400,316,300,0.5,0.5692625,0.5692625,1,18.855
477,23.905,300,348,300,0.5,0.4371467,0.4371467,1,18.905
478,23.955,300,359,400,0.5,0.4710702,0.4710702,1,18.955
479,24.005,400,351,400,0.5,0.5165841,0.5165841,1,19.005
480,24.055,400,307,300,0.5,0.5952712,0.5952712,1,19.055
481,24.105,300,340,300,0.5,0.4357848,0.4357848,1,19.105
482,24.155,300,353,400,0.5,0.46656,0.46656,1,19.155
483,24.205,400,312,300,0.5,0.5868174,0.5868174,1,19.205
484,24.255,300,345,300,0.5,0.4350012,0.4350012,1,19.255
485,24.305,300,357,400,0.5,0.4688536,0.4688536,1,19.305
486,24.355,400,348,300,0.5,0.5170957,0.5170957,1,19.355
487,24.405,300,353,400,0.5,0.491642,0.491642,1,19.405
488,24.455,400,310,300,0.5,0.5911255,0.5911255,1,19.455
489,24.505,300,345,300,0.5,0.4298184,0.4298184,1,19.505
490,24.555,300,358,400,0.5,0.4675442,0.4675442,1,19.555
491,24.605,400,347,300,0.5,0.5235708,0.5235708,1,19.605
492,24.655,300,354,400,0.5,0.4862217,0.4862217,1,19.655
493,24.705,400,344,300,0.5,0.5191085,0.5191085,1,19.705
494,24.755,300,349,300,0.5,0.4903266,0.4903266,1,19.755
495,24.805,300,386,400,0.5,0.4201347,0.4201347,1,19.805
496,24.855,400,343,300,0.5,0.5889078,0.5889078,1,19.855
497,24.905,300,374,400,0.5,0.4388765,0.4388765,1,19.905
498,24.955,400,798,800,0.5,0.5818623,0.5818623,2,19.955
499,25.005,800,1047,1000,1.5,0.9058352,0.9058352,2,20.005
500,25.055,1000,1073,1100,1.5,1.4061814,1.4061814,2,20.055
501,25.105,1100,1000,1000,1.5,1.6512829,1.6512829,2,20.105
502,25.155,1000,1068,1100,1.5,1.362476,1.362476,2,20.155
503,25.205,1100,990,1000,1.5,1.6606062,1.6606062,2,20.205
504,25.255,1000,1055,1100,1.5,1.3699283,1.3699283,2,20.255
505,25.305,1100,980,1000,1.5,1.6534668,1.6534668,2,20.305
506,25.355,1000,976,1000,1.5,1.5186036,1.5186036,2,20.355
507,25.405,1000,1050,1100,1.5,1.3409904,1.3409904,2,20.405
508,25.455,1100,975,1000,1.5,1.6522224,1.6522224,2,20.455
509,25.505,1000,1042,1000,1.5,1.3647368,1.3647368,2,20.505
510,25.555,1000,1043,1000,1.5,1.4900664,1.4900664,2,20.555
511,25.605,1000,1117,1100,1.5,1.3404078,1.3404078,2,20.605
512,25.655,1100,1037,1000,1.5,1.6614911,1.6614911,2,20.655
513,25.705,1000,1100,1100,1.5,1.3735314,1.3735314,2,20.705
514,25.755,1100,1025,1000,1.5,1.6554611,1.6554611,2,20.755
515,25.805,1000,1014,1000,1.5,1.5316307,1.5316307,2,20.805
516,25.855,1000,1091,1100,1.5,1.3377592,1.3377592,2,20.855
517,25.905,1100,1010,1000,1.5,1.6632104,1.6632104,2,20.905
518,25.955,1000,1008,1000,1.5,1.5157594,1.5157594,2,20.955
519,26.005,1000,1082,1100,1.5,1.341056,1.341056,2,21.005
520,26.055,1100,1003,1000,1.5,1.6596586,1.6596586,2,21.055
521,26.105,1000,1074,1100,1.5,1.3579998,1.3579998,2,21.105
522,26.155,1100,996,1000,1.5,1.6575951,1.6575951,2,21.155
523,26.205,1000,991,1000,1.5,1.5208219,1.5208219,2,21.205
524,26.255,1000,1065,1100,1.5,1.3429282,1.3429282,2,21.255
525,26.305,1100,984,1000,1.5,1.6649852,1.6649852,2,21.305
526,26.355,1000,1055,1100,1.5,1.3564423,1.3564423,2,21.355
527,26.405,1100,975,1000,1.5,1.6631907,1.6631907,2,21.405
528,26.455,1000,1040,1000,1.5,1.3704294,1.3704294,2,21.455
529,26.505,1000,1040,1000,1.5,1.4913226,1.4913226,2,21.505
530,26.555,1000,1041,1000,1.5,1.4979778,1.4979778,2,21.555
531,26.605,1000,1114,1100,1.5,1.3421234,1.3421234,2,21.605
532,26.655,1100,1034,1000,1.5,1.6632954,1.6632954,2,21.655
533,26.705,1000,1023,1000,1.5,1.532859,1.532859,2,21.705
534,26.755,1000,1029,1000,1.5,1.489595,1.489595,2,21.755
535,26.805,1000,1100,1100,1.5,1.3472,1.3472,2,21.805
536,26.855,1100,1018,1000,1.5,1.6666428,1.6666428,2,21.855
537,26.905,1000,1013,1000,1.5,1.5209852,1.5209852,2,21.905
538,26.955,1000,1084,1100,1.5,1.3481844,1.3481844,2,21.955
539,27.005,1100,1006,1000,1.5,1.6596015,1.6596015,2,22.005
540,27.055,1000,1070,1100,1.5,1.3713459,1.3713459,2,22.055
541,27.105,1100,993,1000,1.5,1.6577927,1.6577927,2,22.105
542,27.155,1000,1060,1100,1.5,1.3655528,1.3655528,2,22.155
543,27.205,1100,984,1000,1.5,1.6556048,1.6556048,2,22.205
544,27.255,1000,976,1000,1.5,1.5272272,1.5272272,2,22.255
545,27.305,1000,1048,1000,1.5,1.345801,1.345801,2,22.305
546,27.355,1000,1045,1000,1.5,1.4971394,1.4971394,2,22.355
547,27.405,1000,1119,1100,1.5,1.3405884,1.3405884,2,22.405
548,27.455,1100,1037,1000,1.5,1.6656796,1.6656796,2,22.455
549,27.505,1000,1103,1100,1.5,1.3689668,1.3689668,2,22.505
550,27.555,1100,1021,1000,1.5,1.6690703,1.6690703,2,22.555
551,27.605,1000,1084,1100,1.5,1.3742137,1.3742137,2,22.605
552,27.655,1100,1005,1000,1.5,1.6626477,1.6626477,2,22.655
553,27.705,1000,1070,1100,1.5,1.3686142,1.3686142,2,22.705
554,27.755,1100,993,1000,1.5,1.6596974,1.6596974,2,22.755
555,27.805,1000,1061,1100,1.5,1.362726,1.362726,2,22.805
556,27.855,1100,975,1000,1.5,1.6768012,1.6768012,2,22.855
557,27.905,1000,1040,1000,1.5,1.3714773,1.3714773,2,22.905
558,27.955,1000,1037,1000,1.5,1.497882,1.497882,2,22.955
559,28.005,1000,1107,1100,1.5,1.3497016,1.3497016,2,23.005
560,28.055,1100,1029,1000,1.5,1.6580521,1.6580521,2,23.055
561,28.105,1000,1090,1100,1.5,1.3773703,1.3773703,2,23.105
562,28.155,1100,1014,1000,1.5,1.6558356,1.6558356,2,23.155
563,28.205,1000,1077,1100,1.5,1.3748007,1.3748007,2,23.205
564,28.255,1100,994,1000,1.5,1.6705873,1.6705873,2,23.255
565,28.305,1000,986,1000,1.5,1.5288528,1.5288528,2,23.305
566,28.355,1000,1057,1100,1.5,1.349173,1.349173,2,23.355
567,28.405,1100,970,1000,1.5,1.6778018,1.6778018,2,23.405
568,28.455,1000,1037,1000,1.5,1.365889,1.365889,2,23.455
569,28.505,1000,1032,1000,1.5,1.5022965,1.5022965,2,23.505
570,28.555,1000,1034,1000,1.5,1.4956042,1.4956042,2,23.555
571,28.605,1000,1104,1100,1.5,1.3497354,1.3497354,2,23.605
572,28.655,1100,1022,1000,1.5,1.6673993,1.6673993,2,23.655
573,28.705,1000,1090,1100,1.5,1.3643772,1.3643772,2,23.705
574,28.755,1100,1010,1000,1.5,1.6633534,1.6633534,2,23.755
575,28.805,1000,1073,1100,1.5,1.3743765,1.3743765,2,23.805
576,28.855,1100,990,1000,1.5,1.6712548,1.6712548,2,23.855
577,28.905,1000,1048,1000,1.5,1.3847914,1.3847914,2,23.905
578,28.955,1000,1047,1000,1.5,1.4949118,1.4949118,2,23.955
579,29.005,1000,1048,1000,1.5,1.499081,1.499081,2,24.005
580,29.055,1000,1118,1100,1.5,1.3491929,1.3491929,2,24.055
581,29.105,1100,1040,1000,1.5,1.6580595,1.6580595,2,24.105
582,29.155,1000,1028,1000,1.5,1.5363554,1.5363554,2,24.155
583,29.205,1000,1099,1100,1.5,1.3475425,1.3475425,2,24.205
584,29.255,1100,1016,1000,1.5,1.6696151,1.6696151,2,24.255
585,29.305,1000,1003,1000,1.5,1.539998,1.539998,2,24.305
586,29.355,1000,1076,1100,1.5,1.3442092,1.3442092,2,24.355
587,29.405,1100,995,1000,1.5,1.6647461,1.6647461,2,24.405
588,29.455,1000,988,1000,1.5,1.5260026,1.5260026,2,24.455
589,29.505,1000,1059,1100,1.5,1.3481284,1.3481284,2,24.505
590,29.555,1100,976,1000,1.5,1.6704397,1.6704397,2,24.555
591,29.605,1000,1035,1000,1.5,1.3828538,1.3828538,2,24.605
592,29.655,1000,1031,1000,1.5,1.50123,1.50123,2,24.655
593,29.705,1000,1031,1000,1.5,1.49995,1.49995,2,24.705
594,29.755,1000,1103,1100,1.5,1.3446365,1.3446365,2,24.755
595,29.805,1100,1015,1000,1.5,1.6794173,1.6794173,2,24.805
596,29.855,1000,1078,1100,1.5,1.3765201,1.3765201,2,24.855
597,29.905,1100,995,1000,1.5,1.6704213,1.6704213,2,24.905
598,29.955,1000,1052,1100,1.5,1.3885474,1.3885474,2,24.955
599,30.005,1100,975,1000,1.5,1.6579208,1.6579208,2,25.005
600,30.055,1000,966,1000,1.5,1.5291598,1.5291598,2,25.055
601,30.105,1000,1037,1000,1.5,1.3494276,1.3494276,2,25.105
602,30.155,1000,1034,1000,1.5,1.4972534,1.4972534,2,25.155
603,30.205,1000,1033,1000,1.5,1.501893,1.501893,2,25.205
604,30.255,1000,1105,1100,1.5,1.3446942,1.3446942,2,25.255
605,30.305,1100,1022,1000,1.5,1.6697834,1.6697834,2,25.305
606,30.355,1000,1084,1100,1.5,1.3772904,1.3772904,2,25.355
607,30.405,1100,1006,1000,1.5,1.6598589,1.6598589,2,25.405
608,30.455,1000,993,1000,1.5,1.5382428,1.5382428,2,25.455
609,30.505,1000,1065,1100,1.5,1.347566,1.347566,2,25.505
610,30.555,1100,981,1000,1.5,1.6697865,1.6697865,2,25.555
611,30.605,1000,1037,1000,1.5,1.3910198,1.3910198,2,25.605
612,30.655,1000,1035,1000,1.5,1.4965177,1.4965177,2,25.655
613,30.705,1000,1035,1000,1.5,1.5009988,1.5009988,2,25.705
614,30.755,1000,1035,1000,1.5,1.4994692,1.4994692,2,25.755
615,30.805,1000,1106,1100,1.5,1.348209,1.348209,2,25.805
616,30.855,1100,1021,1000,1.5,1.6719265,1.6719265,2,25.855
617,30.905,1000,1091,1100,1.5,1.359978,1.359978,2,25.905
618,30.955,1100,1009,1000,1.5,1.6689126,1.6689126,2,25.955
619,31.005,1000,1072,1100,1.5,1.3740865,1.3740865,2,26.005
620,31.055,1100,987,1000,1.5,1.6749295,1.6749295,2,26.055
621,31.105,1000,1046,1000,1.5,1.3839725,1.3839725,2,26.105
622,31.155,1000,1044,1000,1.5,1.4968672,1.4968672,2,26.155
623,31.205,1000,1114,1100,1.5,1.350491,1.350491,2,26.205
624,31.255,1100,1031,1000,1.5,1.6693832,1.6693832,2,26.255
625,31.305,1000,1098,1100,1.5,1.364843,1.364843,2,26.305
626,31.355,1100,1015,1000,1.5,1.6715511,1.6715511,2,26.355
627,31.405,1000,1079,1100,1.5,1.3717265,1.3717265,2,26.405
628,31.455,1100,994,1000,1.5,1.6751466,1.6751466,2,26.455
629,31.505,1000,1052,1100,1.5,1.3859388,1.3859388,2,26.505
630,31.555,1100,971,1000,1.5,1.6683365,1.6683365,2,26.555
631,31.605,1000,1034,1000,1.5,1.3735878,1.3735878,2,26.605
632,31.655,1000,1030,1000,1.5,1.5022363,1.5022363,2,26.655
633,31.705,1000,1101,1100,1.5,1.3469248,1.3469248,2,26.705
634,31.755,1100,1017,1000,1.5,1.6721584,1.6721584,2,26.755
635,31.805,1000,1079,1100,1.5,1.3760113,1.3760113,2,26.805
636,31.855,1100,996,1000,1.5,1.6712659,1.6712659,2,26.855
637,31.905,1000,1053,1100,1.5,1.3885128,1.3885128,2,26.905
638,31.955,1100,973,1000,1.5,1.6652489,1.6652489,2,26.955
639,32.005,1000,1033,1000,1.5,1.3814377,1.3814377,2,27.005
640,32.055,1000,1029,1000,1.5,1.5011119,1.5011119,2,27.055
641,32.105,1000,1098,1100,1.5,1.3512688,1.3512688,2,27.105
642,32.155,1100,1013,1000,1.5,1.6739276,1.6739276,2,27.155
643,32.205,1000,1073,1100,1.5,1.3804452,1.3804452,2,27.205
644,32.255,1100,990,1000,1.5,1.671881,1.671881,2,27.255
645,32.305,1000,984,1000,1.5,1.5246113,1.5246113,2,27.305
646,32.355,1000,985,1000,1.5,1.498539,1.498539,2,27.355
647,32.405,1000,1052,1100,1.5,1.3549332,1.3549332,2,27.405
648,32.455,1100,970,1000,1.5,1.6681268,1.6681268,2,27.455
649,32.505,1000,1029,1000,1.5,1.3842434,1.3842434,2,27.505
650,32.555,1000,1024,1000,1.5,1.5015034,1.5015034,2,27.555
651,32.605,1000,1096,1100,1.5,1.3463236,1.3463236,2,27.605
652,32.655,1100,1013,1000,1.5,1.6681769,1.6681769,2,27.655
653,32.705,1000,1076,1100,1.5,1.3760241,1.3760241,2,27.705
654,32.755,1100,994,1000,1.5,1.6689026,1.6689026,2,27.755
655,32.805,1000,1052,1100,1.5,1.3847526,1.3847526,2,27.805
656,32.855,1100,972,1000,1.5,1.6656313,1.6656313,2,27.855
657,32.905,1000,1033,1000,1.5,1.37963,1.37963,2,27.905
658,32.955,1000,1029,1000,1.5,1.500958,1.500958,2,27.955
659,33.005,1000,1030,1000,1.5,1.4981114,1.4981114,2,28.005
660,33.055,1000,1167,1200,1.5,1.2042059,1.2042059,2,28.055
661,33.105,1200,1081,1100,1.5,1.6667817,1.6667817,2,28.105
662,33.155,1100,968,1000,1.5,1.7524578,1.7524578,2,28.155
663,33.205,1000,1028,1000,1.5,1.3881012,1.3881012,2,28.205
664,33.255,1000,1026,1000,1.5,1.4975882,1.4975882,2,28.255
665,33.305,1000,1024,1000,1.5,1.5030726,1.5030726,2,28.305
666,33.355,1000,1094,1100,1.5,1.3486105,1.3486105,2,28.355
667,33.405,1100,1009,1000,1.5,1.675584,1.675584,2,28.405
668,33.455,1000,1067,1100,1.5,1.3844382,1.3844382,2,28.455
669,33.505,1100,987,1000,1.5,1.6656642,1.6656642,2,28.505
670,33.555,1000,1048,1000,1.5,1.3792778,1.3792778,2,28.555
671,33.605,1000,1045,1000,1.5,1.4988492,1.4988492,2,28.605
672,33.655,1000,1115,1100,1.5,1.3499142,1.3499142,2,28.655
673,33.705,1100,1027,1000,1.5,1.6794749,1.6794749,2,28.705
674,33.755,1000,1091,1100,1.5,1.3732658,1.3732658,2,28.755
675,33.805,1100,1006,1000,1.5,1.6741911,1.6741911,2,28.805
676,33.855,1000,1063,1100,1.5,1.3896752,1.3896752,2,28.855
677,33.905,1100,982,1000,1.5,1.6678397,1.6678397,2,28.905
678,33.955,1000,1040,1000,1.5,1.383823,1.383823,2,28.955
679,34.005,1000,1037,1000,1.5,1.4997584,1.4997584,2,29.005
680,34.055,1000,1105,1100,1.5,1.3538691,1.3538691,2,29.055
681,34.105,1100,1021,1000,1.5,1.6716016,1.6716016,2,29.105
682,34.155,1000,1090,1100,1.5,1.3616808,1.3616808,2,29.155
683,34.205,1100,1006,1000,1.5,1.6735336,1.6735336,2,29.205
684,34.255,1000,1070,1100,1.5,1.3731147,1.3731147,2,29.255
685,34.305,1100,982,1000,1.5,1.6808114,1.6808114,2,29.305
686,34.355,1000,1042,1000,1.5,1.3827986,1.3827986,2,29.355
687,34.405,1000,1039,1000,1.5,1.498553,1.498553,2,29.405
688,34.455,1000,1106,1100,1.5,1.3542758,1.3542758,2,29.455
689,34.505,1100,1024,1000,1.5,1.6693099,1.6693099,2,29.505
690,34.555,1000,1090,1100,1.5,1.367862,1.367862,2,29.555
691,34.605,1100,1008,1000,1.5,1.6690107,1.6690107,2,29.605
692,34.655,1000,1070,1100,1.5,1.3759279,1.3759279,2,29.655
693,34.705,1100,984,1000,1.5,1.6777134,1.6777134,2,29.705
694,34.755,1000,973,1000,1.5,1.534321,1.534321,2,29.755
695,34.805,1000,1045,1000,1.5,1.3481458,1.3481458,2,29.805
696,34.855,1000,1037,1000,1.5,1.5075532,1.5075532,2,29.855
697,34.905,1000,1036,1000,1.5,1.5019722,1.5019722,2,29.905
698,34.955,1000,1106,1100,1.5,1.3500888,1.3500888,2,29.955
699,35.005,1100,1018,1000,1.5,1.6800582,1.6800582,2,30.005


==> data/motivation_time_l2l3.csv <==
sample_id,timestamp,freq_domain0_sensed,next_freq_mhz,next_freq_mhz_closest,power_ref,power_w,power_w_filtered,ref_phase,time
0,0.05,1100,,,1.5,0.7572492,0.7572492,-1,-4.95
1,0.1,1100,,,1.5,1.5984216,1.5984216,-1,-4.9
2,0.15,1100,,,1.5,1.696533,1.696533,-1,-4.85
3,0.2,1100,,,1.5,1.7104498,1.7104498,-1,-4.8
4,0.25,1100,,,1.5,1.706668,1.706668,-1,-4.75
5,0.3,1100,,,1.5,1.7110008,1.7110008,-1,-4.7
6,0.35,1100,,,1.5,1.7047238,1.7047238,-1,-4.65
7,0.4,1100,,,1.5,1.7002285,1.7002285,-1,-4.6
8,0.45,1100,,,1.5,1.7018297,1.7018297,-1,-4.55
9,0.5,1100,,,1.5,1.6937017,1.6937017,-1,-4.5
10,0.55,1100,,,1.5,1.6964462,1.6964462,-1,-4.45
11,0.6,1100,,,1.5,1.6959494,1.6959494,-1,-4.4
12,0.65,1100,,,1.5,1.6915,1.6915,-1,-4.35
13,0.7,1100,,,1.5,1.6976129,1.6976129,-1,-4.3
14,0.75,1100,,,1.5,1.6940575,1.6940575,-1,-4.25
15,0.8,1100,,,1.5,1.6929484,1.6929484,-1,-4.2
16,0.85,1100,,,1.5,1.6981383,1.6981383,-1,-4.15
17,0.9,1100,,,1.5,1.6913428,1.6913428,-1,-4.1
18,0.95,1100,,,1.5,1.6965466,1.6965466,-1,-4.05
19,1,1100,,,1.5,1.6979812,1.6979812,-1,-4
20,1.05,1100,,,1.5,1.6934609,1.6934609,-1,-3.95
21,1.1,1100,,,1.5,1.699489,1.699489,-1,-3.9
22,1.15,1100,,,1.5,1.6957927,1.6957927,-1,-3.85
23,1.2,1100,,,1.5,1.6963892,1.6963892,-1,-3.8
24,1.25,1100,,,1.5,1.7012665,1.7012665,-1,-3.75
25,1.3,1100,,,1.5,1.6956499,1.6956499,-1,-3.7
26,1.35,1100,,,1.5,1.699744,1.699744,-1,-3.65
27,1.4,1100,,,1.5,1.6981379,1.6981379,-1,-3.6
28,1.45,1100,,,1.5,1.6973263,1.6973263,-1,-3.55
29,1.5,1100,,,1.5,1.7034264,1.7034264,-1,-3.5
30,1.55,1100,,,1.5,1.6970583,1.6970583,-1,-3.45
31,1.6,1100,,,1.5,1.6998738,1.6998738,-1,-3.4
32,1.65,1100,,,1.5,1.7033572,1.7033572,-1,-3.35
33,1.7,1100,,,1.5,1.6977972,1.6977972,-1,-3.3
34,1.75,1100,,,1.5,1.7047935,1.7047935,-1,-3.25
35,1.8,1100,,,1.5,1.7007244,1.7007244,-1,-3.2
36,1.85,1100,,,1.5,1.6995454,1.6995454,-1,-3.15
37,1.9,1100,,,1.5,1.7066572,1.7066572,-1,-3.1
38,1.95,1100,,,1.5,1.6995729,1.6995729,-1,-3.05
39,2,1100,,,1.5,1.7031578,1.7031578,-1,-3
40,2.05,1100,,,1.5,1.7036839,1.7036839,-1,-2.95
41,2.1,1100,,,1.5,1.6990059,1.6990059,-1,-2.9
42,2.15,1100,,,1.5,1.7060607,1.7060607,-1,-2.85
43,2.2,1100,,,1.5,1.7019475,1.7019475,-1,-2.8
44,2.25,1100,,,1.5,1.7011942,1.7011942,-1,-2.75
45,2.3,1100,,,1.5,1.7072756,1.7072756,-1,-2.7
46,2.35,1100,,,1.5,1.697939,1.697939,-1,-2.65
47,2.4,1100,,,1.5,1.7042792,1.7042792,-1,-2.6
48,2.45,1100,,,1.5,1.7046309,1.7046309,-1,-2.55
49,2.5,1100,,,1.5,1.7002281,1.7002281,-1,-2.5
50,2.55,1100,,,1.5,1.707935,1.707935,-1,-2.45
51,2.6,1100,,,1.5,1.7037551,1.7037551,-1,-2.4
52,2.65,1100,,,1.5,1.7036119,1.7036119,-1,-2.35
53,2.7,1100,,,1.5,1.7082318,1.7082318,-1,-2.3
54,2.75,1100,,,1.5,1.7016793,1.7016793,-1,-2.25
55,2.8,1100,,,1.5,1.7082221,1.7082221,-1,-2.2
56,2.85,1100,,,1.5,1.7062148,1.7062148,-1,-2.15
57,2.9,1100,,,1.5,1.7029451,1.7029451,-1,-2.1
58,2.95,1100,,,1.5,1.7108474,1.7108474,-1,-2.05
59,3,1100,,,1.5,1.7039534,1.7039534,-1,-2
60,3.05,1100,,,1.5,1.7070834,1.7070834,-1,-1.95
61,3.1,1100,,,1.5,1.7095444,1.7095444,-1,-1.9
62,3.15,1100,,,1.5,1.7028308,1.7028308,-1,-1.85
63,3.2,1100,,,1.5,1.7100691,1.7100691,-1,-1.8
64,3.25,1100,,,1.5,1.7074089,1.7074089,-1,-1.75
65,3.3,1100,,,1.5,1.7047223,1.7047223,-1,-1.7
66,3.35,1100,,,1.5,1.7108653,1.7108653,-1,-1.65
67,3.4,1100,,,1.5,1.7063759,1.7063759,-1,-1.6
68,3.45,1100,,,1.5,1.7082507,1.7082507,-1,-1.55
69,3.5,1100,,,1.5,1.7105401,1.7105401,-1,-1.5
70,3.55,1100,,,1.5,1.7058901,1.7058901,-1,-1.45
71,3.6,1100,,,1.5,1.7127303,1.7127303,-1,-1.4
72,3.65,1100,,,1.5,1.7090635,1.7090635,-1,-1.35
73,3.7,1100,,,1.5,1.7080227,1.7080227,-1,-1.3
74,3.75,1100,,,1.5,1.7136274,1.7136274,-1,-1.25
75,3.8,1100,,,1.5,1.7006126,1.7006126,-1,-1.2
76,3.85,1100,,,1.5,1.7082757,1.7082757,-1,-1.15
77,3.9,1100,,,1.5,1.7082068,1.7082068,-1,-1.1
78,3.95,1100,,,1.5,1.7017495,1.7017495,-1,-1.05
79,4,1100,,,1.5,1.5410159,1.5410159,-1,-1
80,4.05,1100,,,1.5,1.7083392,1.7083392,-1,-0.95
81,4.1,1100,,,1.5,1.7106859,1.7106859,-1,-0.9
82,4.15,1100,,,1.5,1.7143235,1.7143235,-1,-0.85
83,4.2,1100,,,1.5,1.7080242,1.7080242,-1,-0.8
84,4.25,1100,,,1.5,1.7133286,1.7133286,-1,-0.75
85,4.3,1100,,,1.5,1.7098138,1.7098138,-1,-0.7
86,4.35,1100,,,1.5,1.7073978,1.7073978,-1,-0.65
87,4.4,1100,,,1.5,1.7134806,1.7134806,-1,-0.6
88,4.45,1100,,,1.5,1.7091628,1.7091628,-1,-0.55
89,4.5,1100,,,1.5,1.7117343,1.7117343,-1,-0.5
90,4.55,1100,,,1.5,1.7148132,1.7148132,-1,-0.45
91,4.6,1100,,,1.5,1.7081677,1.7081677,-1,-0.4
92,4.65,1100,,,1.5,1.7160629,1.7160629,-1,-0.35
93,4.7,1100,,,1.5,1.7108848,1.7108848,-1,-0.3
94,4.75,1100,,,1.5,1.7099871,1.7099871,-1,-0.25
95,4.8,1100,,,1.5,1.716407,1.716407,-1,-0.2
96,4.85,1100,,,1.5,1.7097438,1.7097438,-1,-0.15
97,4.9,1100,,,1.5,1.714199,1.714199,-1,-0.1
98,4.95,1100,565,599,1.5,1.7136001,1.7136001,0,-0.05
99,5,600,881,900,1.5,0.9962097,0.9962097,0,0
100,5.05,900,1057,1100,1.5,1.2233445,1.2233445,0,0.05
101,5.1,1100,979,1000,1.5,1.6275041,1.6275041,0,0.1
102,5.15,1000,951,1000,1.5,1.542627,1.542627,0,0.15
103,5.2,1000,949,900,1.5,1.5029588,1.5029588,0,0.2
104,5.25,900,1056,1100,1.5,1.3297627,1.3297627,0,0.25
105,5.3,1100,971,1000,1.5,1.6375981,1.6375981,0,0.3
106,5.35,1000,952,1000,1.5,1.528729,1.528729,0,0.35
107,5.4,1000,954,1000,1.5,1.4966362,1.4966362,0,0.4
108,5.45,1000,952,1000,1.5,1.5035578,1.5035578,0,0.45
109,5.5,1000,953,1000,1.5,1.4981106,1.4981106,0,0.5
110,5.55,1000,953,1000,1.5,1.4993318,1.4993318,0,0.55
111,5.6,1000,953,1000,1.5,1.500806,1.500806,0,0.6
112,5.65,1000,955,1000,1.5,1.4969486,1.4969486,0,0.65
113,5.7,1000,952,1000,1.5,1.5035188,1.5035188,0,0.7
114,5.75,1000,953,1000,1.5,1.4985942,1.4985942,0,0.75
115,5.8,1000,954,1000,1.5,1.4992122,1.4992122,0,0.8
116,5.85,1000,951,1000,1.5,1.504179,1.504179,0,0.85
117,5.9,1000,953,1000,1.5,1.49679,1.49679,0,0.9
118,5.95,1000,953,1000,1.5,1.5003016,1.5003016,0,0.95
119,6,1000,952,1000,1.5,1.5007276,1.5007276,0,1
120,6.05,1000,953,1000,1.5,1.4992122,1.4992122,0,1.05
121,6.1,1000,951,1000,1.5,1.5031308,1.5031308,0,1.1
122,6.15,1000,952,1000,1.5,1.4989256,1.4989256,0,1.15
123,6.2,1000,951,1000,1.5,1.500864,1.500864,0,1.2
124,6.25,1000,950,1000,1.5,1.5009596,1.5009596,0,1.25
125,6.3,1000,952,1000,1.5,1.4975474,1.4975474,0,1.3
126,6.35,1000,950,1000,1.5,1.5034802,1.5034802,0,1.35
127,6.4,1000,951,1000,1.5,1.498461,1.498461,0,1.4
128,6.45,1000,952,1000,1.5,1.4977626,1.4977626,0,1.45
129,6.5,1000,950,1000,1.5,1.5027658,1.5027658,0,1.5
130,6.55,1000,952,1000,1.5,1.4970438,1.4970438,0,1.55
131,6.6,1000,951,1000,1.5,1.5015236,1.5015236,0,1.6
132,6.65,1000,951,1000,1.5,1.500513,1.500513,0,1.65
133,6.7,1000,953,1000,1.5,1.4974518,1.4974518,0,1.7
134,6.75,1000,951,1000,1.5,1.502995,1.502995,0,1.75
135,6.8,1000,952,1000,1.5,1.498497,1.498497,0,1.8
136,6.85,1000,952,1000,1.5,1.4997784,1.4997784,0,1.85
137,6.9,1000,951,1000,1.5,1.5006494,1.5006494,0,1.9
138,6.95,1000,1046,1000,1.5,1.3490958,1.3490958,0,1.95
139,7,1000,1045,1000,1.5,1.5033448,1.5033448,0,2
140,7.05,1000,1045,1000,1.5,1.5002831,1.5002831,0,2.05
141,7.1,1000,1045,1000,1.5,1.500008,1.500008,0,2.1
142,7.15,1000,1041,1000,1.5,1.5064484,1.5064484,0,2.15
143,7.2,1000,1044,1000,1.5,1.4954544,1.4954544,0,2.2
144,7.25,1000,1043,1000,1.5,1.5007064,1.5007064,0,2.25
145,7.3,1000,1042,1000,1.5,1.5014438,1.5014438,0,2.3
146,7.35,1000,1044,1000,1.5,1.497292,1.497292,0,2.35
147,7.4,1000,1041,1000,1.5,1.5046256,1.5046256,0,2.4
148,7.45,1000,1041,1000,1.5,1.5007872,1.5007872,0,2.45
149,7.5,1000,1040,1000,1.5,1.50026,1.50026,0,2.5
150,7.55,1000,1039,1000,1.5,1.5027456,1.5027456,0,2.55
151,7.6,1000,1041,1000,1.5,1.4965614,1.4965614,0,2.6
152,7.65,1000,1039,1000,1.5,1.5035772,1.5035772,0,2.65
153,7.7,1000,1038,1000,1.5,1.5008046,1.5008046,0,2.7
154,7.75,1000,1038,1000,1.5,1.4999144,1.4999144,0,2.75
155,7.8,1000,1035,1000,1.5,1.5055152,1.5055152,0,2.8
156,7.85,1000,1035,1000,1.5,1.4994086,1.4994086,0,2.85
157,7.9,1000,1034,1000,1.5,1.5021064,1.5021064,0,2.9
158,7.95,1000,1032,1000,1.5,1.5030922,1.5030922,0,2.95
159,8,1000,1127,1100,1.5,1.3489305,1.3489305,0,3
160,8.05,1100,1020,1000,1.5,1.6707577,1.6707577,0,3.05
161,8.1,1000,991,1000,1.5,1.544811,1.544811,0,3.1
162,8.15,1000,990,1000,1.5,1.5016166,1.5016166,0,3.15
163,8.2,1000,987,1000,1.5,1.5042774,1.5042774,0,3.2
164,8.25,1000,1082,1100,1.5,1.3491935,1.3491935,0,3.25
165,8.3,1100,974,1000,1.5,1.6730988,1.6730988,0,3.3
166,8.35,1000,947,900,1.5,1.5413133,1.5413133,0,3.35
167,8.4,900,1043,1000,1.5,1.3462937,1.3462937,0,3.4
168,8.45,1000,1060,1100,1.5,1.4754931,1.4754931,0,3.45
169,8.5,1100,949,900,1.5,1.6757991,1.6757991,0,3.5
170,8.55,900,1026,1000,1.5,1.3761348,1.3761348,0,3.55
171,8.6,1000,1046,1000,1.5,1.4691911,1.4691911,0,3.6
172,8.65,1000,1047,1000,1.5,1.4984786,1.4984786,0,3.65
173,8.7,1000,1044,1000,1.5,1.5056344,1.5056344,0,3.7
174,8.75,1000,1041,1000,1.5,1.503791,1.503791,0,3.75
175,8.8,1000,1041,1000,1.5,1.5012516,1.5012516,0,3.8
176,8.85,1000,1037,1000,1.5,1.5060604,1.5060604,0,3.85
177,8.9,1000,1037,1000,1.5,1.4993688,1.4993688,0,3.9
178,8.95,1000,1035,1000,1.5,1.5036366,1.5036366,0,3.95
179,9,1000,1032,1000,1.5,1.5038119,1.5038119,0,4
180,9.05,1000,1032,1000,1.5,1.4998542,1.4998542,0,4.05
181,9.1,1000,1029,1000,1.5,1.5060027,1.5060027,0,4.1
182,9.15,1000,1028,1000,1.5,1.5006486,1.5006486,0,4.15
183,9.2,1000,1026,1000,1.5,1.5031736,1.5031736,0,4.2
184,9.25,1000,1118,1100,1.5,1.3547097,1.3547097,0,4.25
185,9.3,1100,1007,1000,1.5,1.6774024,1.6774024,0,4.3
186,9.35,1000,976,1000,1.5,1.5468759,1.5468759,0,4.35
187,9.4,1000,974,1000,1.5,1.503848,1.503848,0,4.4
188,9.45,1000,972,1000,1.5,1.5021218,1.5021218,0,4.45
189,9.5,1000,968,1000,1.5,1.5068748,1.5068748,0,4.5
190,9.55,1000,967,1000,1.5,1.500881,1.500881,0,4.55
191,9.6,1000,964,1000,1.5,1.5054015,1.5054015,0,4.6
192,9.65,1000,961,1000,1.5,1.5049348,1.5049348,0,4.65
193,9.7,1000,960,1000,1.5,1.501754,1.501754,0,4.7
194,9.75,1000,956,1000,1.5,1.5064072,1.5064072,0,4.75
195,9.8,1000,955,1000,1.5,1.5003598,1.5003598,0,4.8
196,9.85,1000,954,1000,1.5,1.5027076,1.5027076,0,4.85
197,9.9,1000,950,1000,1.5,1.5060806,1.5060806,0,4.9
198,9.95,1000,950,1000,1.5,1.50059,1.50059,0,4.95
199,10,1000,946,900,1.5,1.5049945,1.5049945,0,5
200,10.05,900,1041,1000,1.5,1.3493323,1.3493323,0,5.05
201,10.1,1000,1062,1100,1.5,1.4686113,1.4686113,0,5.1
202,10.15,1100,948,900,1.5,1.6808383,1.6808383,0,5.15
203,10.2,900,1030,1000,1.5,1.367979,1.367979,0,5.2
204,10.25,1000,1052,1100,1.5,1.4659305,1.4659305,0,5.25
205,10.3,1100,943,900,1.5,1.674019,1.674019,0,5.3
206,10.35,900,1013,1000,1.5,1.3878009,1.3878009,0,5.35
207,10.4,1000,1028,1000,1.5,1.4759192,1.4759192,0,5.4
208,10.45,1000,1027,1000,1.5,1.5025287,1.5025287,0,5.45
209,10.5,1000,1025,1000,1.5,1.5033259,1.5033259,0,5.5
210,10.55,1000,1021,1000,1.5,1.506798,1.506798,0,5.55
211,10.6,1000,1021,1000,1.5,1.4997916,1.4997916,0,5.6
212,10.65,1000,1016,1000,1.5,1.5066601,1.5066601,0,5.65
213,10.7,1000,1014,1000,1.5,1.5044328,1.5044328,0,5.7
214,10.75,1000,1012,1000,1.5,1.5017337,1.5017337,0,5.75
215,10.8,1000,1008,1000,1.5,1.5075358,1.5075358,0,5.8
216,10.85,1000,1007,1000,1.5,1.5015205,1.5015205,0,5.85
217,10.9,1000,1003,1000,1.5,1.5052068,1.5052068,0,5.9
218,10.95,1000,1000,1000,1.5,1.5051459,1.5051459,0,5.95
219,11,1000,999,1000,1.5,1.5025697,1.5025697,0,6
220,11.05,1000,993,1000,1.5,1.5086228,1.5086228,0,6.05
221,11.1,1000,992,1000,1.5,1.5022578,1.5022578,0,6.1
222,11.15,1000,990,1000,1.5,1.5030932,1.5030932,0,6.15
223,11.2,1000,985,1000,1.5,1.5068357,1.5068357,0,6.2
224,11.25,1000,1079,1100,1.5,1.3516099,1.3516099,0,6.25
225,11.3,1100,962,1000,1.5,1.6873144,1.6873144,0,6.3
226,11.35,1000,931,900,1.5,1.5463935,1.5463935,0,6.35
227,11.4,900,1036,1000,1.5,1.3339367,1.3339367,0,6.4
228,11.45,1000,1055,1100,1.5,1.471109,1.471109,0,6.45
229,11.5,1100,945,900,1.5,1.674316,1.674316,0,6.5
230,11.55,900,1019,1000,1.5,1.3807471,1.3807471,0,6.55
231,11.6,1000,1042,1000,1.5,1.4654266,1.4654266,0,6.6
232,11.65,1000,1041,1000,1.5,1.5011182,1.5011182,0,6.65
233,11.7,1000,1037,1000,1.5,1.5061184,1.5061184,0,6.7
234,11.75,1000,1036,1000,1.5,1.502801,1.502801,0,6.75
235,11.8,1000,1034,1000,1.5,1.5016586,1.5016586,0,6.8
236,11.85,1000,1031,1000,1.5,1.505576,1.505576,0,6.85
237,11.9,1000,1031,1000,1.5,1.5000308,1.5000308,0,6.9
238,11.95,1000,1027,1000,1.5,1.5060578,1.5060578,0,6.95
239,12,1000,1023,1000,1.5,1.5058671,1.5058671,0,7
240,12.05,1000,1022,1000,1.5,1.5023932,1.5023932,0,7.05
241,12.1,1000,1017,1000,1.5,1.508156,1.508156,0,7.1
242,12.15,1000,1016,1000,1.5,1.5009408,1.5009408,0,7.15
243,12.2,1000,1013,1000,1.5,1.5041569,1.5041569,0,7.2
244,12.25,1000,1010,1000,1.5,1.5058078,1.5058078,0,7.25
245,12.3,1000,1008,1000,1.5,1.5023178,1.5023178,0,7.3
246,12.35,1000,1004,1000,1.5,1.5067558,1.5067558,0,7.35
247,12.4,1000,1003,1000,1.5,1.5019906,1.5019906,0,7.4
248,12.45,1000,1001,1000,1.5,1.5021394,1.5021394,0,7.45
249,12.5,1000,998,1000,1.5,1.5054378,1.5054378,0,7.5
250,12.55,1000,998,1000,1.5,1.5003193,1.5003193,0,7.55
251,12.6,1000,994,1000,1.5,1.5063509,1.5063509,0,7.6
252,12.65,1000,990,1000,1.5,1.5059044,1.5059044,0,7.65
253,12.7,1000,989,1000,1.5,1.5015824,1.5015824,0,7.7
254,12.75,1000,985,1000,1.5,1.5060164,1.5060164,0,7.75
255,12.8,1000,985,1000,1.5,1.5008612,1.5008612,0,7.8
256,12.85,1000,983,1000,1.5,1.5020834,1.5020834,0,7.85
257,12.9,1000,981,1000,1.5,1.5043134,1.5043134,0,7.9
258,12.95,1000,979,1000,1.5,1.5020042,1.5020042,0,7.95
259,13,1000,974,1000,1.5,1.5084618,1.5084618,0,8
260,13.05,1000,972,1000,1.5,1.5034794,1.5034794,0,8.05
261,13.1,1000,969,1000,1.5,1.5035555,1.5035555,0,8.1
262,13.15,1000,966,1000,1.5,1.5062338,1.5062338,0,8.15
263,13.2,1000,966,1000,1.5,1.4996064,1.4996064,0,8.2
264,13.25,1000,963,1000,1.5,1.5048574,1.5048574,0,8.25
265,13.3,1000,960,1000,1.5,1.5042958,1.5042958,0,8.3
266,13.35,1000,959,1000,1.5,1.50131,1.50131,0,8.35
267,13.4,1000,954,1000,1.5,1.5076658,1.5076658,0,8.4
268,13.45,1000,953,1000,1.5,1.5024519,1.5024519,0,8.45
269,13.5,1000,949,900,1.5,1.5054387,1.5054387,0,8.5
270,13.55,900,1046,1000,1.5,1.3467914,1.3467914,0,8.55
271,13.6,1000,1072,1100,1.5,1.4585628,1.4585628,0,8.6
272,13.65,1100,955,1000,1.5,1.6869025,1.6869025,0,8.65
273,13.7,1000,932,900,1.5,1.5345363,1.5345363,0,8.7
274,13.75,900,1032,1000,1.5,1.3409322,1.3409322,0,8.75
275,13.8,1000,1052,1100,1.5,1.4702898,1.4702898,0,8.8
276,13.85,1100,945,900,1.5,1.6694271,1.6694271,0,8.85
277,13.9,900,1013,1000,1.5,1.3915759,1.3915759,0,8.9
278,13.95,1000,1031,1000,1.5,1.472101,1.472101,0,8.95
279,14,1000,1029,1000,1.5,1.5030732,1.5030732,0,9
280,14.05,1000,1025,1000,1.5,1.5071072,1.5071072,0,9.05
281,14.1,1000,1023,1000,1.5,1.502008,1.502008,0,9.1
282,14.15,1000,1020,1000,1.5,1.5051658,1.5051658,0,9.15
283,14.2,1000,1017,1000,1.5,1.504778,1.504778,0,9.2
284,14.25,1000,1016,1000,1.5,1.5017774,1.5017774,0,9.25
285,14.3,1000,1011,1000,1.5,1.507633,1.507633,0,9.3
286,14.35,1000,1011,1000,1.5,1.5006114,1.5006114,0,9.35
287,14.4,1000,1009,1000,1.5,1.5024118,1.5024118,0,9.4
288,14.45,1000,1005,1000,1.5,1.5057262,1.5057262,0,9.45
289,14.5,1000,1006,1000,1.5,1.4996238,1.4996238,0,9.5
290,14.55,1000,1002,1000,1.5,1.505847,1.505847,0,9.55
291,14.6,1000,998,1000,1.5,1.5056902,1.5056902,0,9.6
292,14.65,1000,996,1000,1.5,1.5029552,1.5029552,0,9.65
293,14.7,1000,991,1000,1.5,1.5087552,1.5087552,0,9.7
294,14.75,1000,990,1000,1.5,1.5020665,1.5020665,0,9.75
295,14.8,1000,986,1000,1.5,1.5061954,1.5061954,0,9.8
296,14.85,1000,981,1000,1.5,1.5071652,1.5071652,0,9.85
297,14.9,1000,980,1000,1.5,1.5015024,1.5015024,0,9.9
298,14.95,1000,345,300,1.5,1.5097467,1.5097467,1,9.95
299,15,300,264,300,0.5,0.6204848,0.6204848,1,10
300,15.05,300,280,300,0.5,0.4731676,0.4731676,1,10.05
301,15.1,300,293,300,0.5,0.4796216,0.4796216,1,10.1
302,15.15,300,307,300,0.5,0.4779136,0.4779136,1,10.15
303,15.2,300,322,300,0.5,0.4767337,0.4767337,1,10.2
304,15.25,300,338,300,0.5,0.4750478,0.4750478,1,10.25
305,15.3,300,354,400,0.5,0.4742834,0.4742834,1,10.3
306,15.35,400,301,300,0.5,0.5847989,0.5847989,1,10.35
307,15.4,300,306,300,0.5,0.4911088,0.4911088,1,10.4
308,15.45,300,324,300,0.5,0.4721031,0.4721031,1,10.45
309,15.5,300,339,300,0.5,0.4759547,0.4759547,1,10.5
310,15.55,300,354,400,0.5,0.4760741,0.4760741,1,10.55
311,15.6,400,300,300,0.5,0.5864702,0.5864702,1,10.6
312,15.65,300,307,300,0.5,0.4882127,0.4882127,1,10.65
313,15.7,300,328,300,0.5,0.4663954,0.4663954,1,10.7
314,15.75,300,349,300,0.5,0.4677093,0.4677093,1,10.75
315,15.8,300,370,400,0.5,0.4655216,0.4655216,1,10.8
316,15.85,400,324,300,0.5,0.5739611,0.5739611,1,10.85
317,15.9,300,326,300,0.5,0.4965676,0.4965676,1,10.9
318,15.95,300,343,300,0.5,0.4728079,0.4728079,1,10.95
319,16,300,359,400,0.5,0.4741549,0.4741549,1,11
320,16.05,400,308,300,0.5,0.5821948,0.5821948,1,11.05
321,16.1,300,314,300,0.5,0.489527,0.489527,1,11.1
322,16.15,300,335,300,0.5,0.4667064,0.4667064,1,11.15
323,16.2,300,358,400,0.5,0.4644268,0.4644268,1,11.2
324,16.25,400,305,300,0.5,0.5839159,0.5839159,1,11.25
325,16.3,300,314,300,0.5,0.4854556,0.4854556,1,11.3
326,16.35,300,336,300,0.5,0.4642341,0.4642341,1,11.35
327,16.4,300,354,400,0.5,0.4727464,0.4727464,1,11.4
328,16.45,400,306,300,0.5,0.5759963,0.5759963,1,11.45
329,16.5,300,309,300,0.5,0.4942337,0.4942337,1,11.5
330,16.55,300,327,300,0.5,0.4712382,0.4712382,1,11.55
331,16.6,300,346,300,0.5,0.4710565,0.4710565,1,11.6
332,16.65,300,363,400,0.5,0.4734292,0.4734292,1,11.65
333,16.7,400,312,300,0.5,0.5809289,0.5809289,1,11.7
334,16.75,300,318,300,0.5,0.4898873,0.4898873,1,11.75
335,16.8,300,335,300,0.5,0.4722637,0.4722637,1,11.8
336,16.85,300,354,400,0.5,0.4703705,0.4703705,1,11.85
337,16.9,400,301,300,0.5,0.5840777,0.5840777,1,11.9
338,16.95,300,308,300,0.5,0.487891,0.487891,1,11.95
339,17,300,327,300,0.5,0.4711868,0.4711868,1,12
340,17.05,300,345,300,0.5,0.4715108,0.4715108,1,12.05
341,17.1,300,363,400,0.5,0.4709798,0.4709798,1,12.1
342,17.15,400,318,300,0.5,0.572513,0.572513,1,12.15
343,17.2,300,322,300,0.5,0.4916925,0.4916925,1,12.2
344,17.25,300,342,300,0.5,0.4697478,0.4697478,1,12.25
345,17.3,300,358,400,0.5,0.4734824,0.4734824,1,12.3
346,17.35,400,309,300,0.5,0.5790512,0.5790512,1,12.35
347,17.4,300,314,300,0.5,0.491108,0.491108,1,12.4
348,17.45,300,332,300,0.5,0.4713551,0.4713551,1,12.45
349,17.5,300,351,400,0.5,0.4695005,0.4695005,1,12.5
350,17.55,400,299,300,0.5,0.5834489,0.5834489,1,12.55
351,17.6,300,306,300,0.5,0.4875939,0.4875939,1,12.6
352,17.65,300,325,300,0.5,0.4700335,0.4700335,1,12.65
353,17.7,300,343,300,0.5,0.4713549,0.4713549,1,12.7
354,17.75,300,363,400,0.5,0.4687115,0.4687115,1,12.75
355,17.8,400,318,300,0.5,0.571538,0.571538,1,12.8
356,17.85,300,324,300,0.5,0.4902998,0.4902998,1,12.85
357,17.9,300,345,300,0.5,0.4667835,0.4667835,1,12.9
358,17.95,300,364,400,0.5,0.4708237,0.4708237,1,12.95
359,18,400,315,300,0.5,0.5782048,0.5782048,1,13
360,18.05,300,323,300,0.5,0.4861003,0.4861003,1,13.05
361,18.1,300,346,300,0.5,0.462985,0.462985,1,13.1
362,18.15,300,371,400,0.5,0.4618526,0.4618526,1,13.15
363,18.2,400,320,300,0.5,0.580642,0.580642,1,13.2
364,18.25,300,328,300,0.5,0.4859824,0.4859824,1,13.25
365,18.3,300,348,300,0.5,0.4691253,0.4691253,1,13.3
366,18.35,300,367,400,0.5,0.469851,0.469851,1,13.35
367,18.4,400,320,300,0.5,0.5753829,0.5753829,1,13.4
368,18.45,300,326,300,0.5,0.4902353,0.4902353,1,13.45
369,18.5,300,344,300,0.5,0.4699817,0.4699817,1,13.5
370,18.55,300,364,400,0.5,0.4690089,0.4690089,1,13.55
371,18.6,400,315,300,0.5,0.578707,0.578707,1,13.6
372,18.65,300,320,300,0.5,0.4908835,0.4908835,1,13.65
373,18.7,300,339,300,0.5,0.4696316,0.4696316,1,13.7
374,18.75,300,358,400,0.5,0.4703839,0.4703839,1,13.75
375,18.8,400,312,300,0.5,0.573531,0.573531,1,13.8
376,18.85,300,320,300,0.5,0.4861599,0.4861599,1,13.85
377,18.9,300,340,300,0.5,0.4693729,0.4693729,1,13.9
378,18.95,300,358,400,0.5,0.4702015,0.4702015,1,13.95
379,19,400,311,300,0.5,0.5760264,0.5760264,1,14
380,19.05,300,316,300,0.5,0.4910399,0.4910399,1,14.05
381,19.1,300,335,300,0.5,0.4699823,0.4699823,1,14.1
382,19.15,300,354,400,0.5,0.4703439,0.4703439,1,14.15
383,19.2,400,304,300,0.5,0.580114,0.580114,1,14.2
384,19.25,300,308,300,0.5,0.4915958,0.4915958,1,14.25
385,19.3,300,328,300,0.5,0.469189,0.469189,1,14.3
386,19.35,300,347,300,0.5,0.4700577,0.4700577,1,14.35
387,19.4,300,366,400,0.5,0.4692673,0.4692673,1,14.4
388,19.45,400,320,300,0.5,0.5741039,0.5741039,1,14.45
389,19.5,300,330,300,0.5,0.4832671,0.4832671,1,14.5
390,19.55,300,350,400,0.5,0.4690994,0.4690994,1,14.55
391,19.6,400,300,300,0.5,0.578856,0.578856,1,14.6
392,19.65,300,306,300,0.5,0.4899425,0.4899425,1,14.65
393,19.7,300,331,300,0.5,0.4607292,0.4607292,1,14.7
394,19.75,300,354,400,0.5,0.4627665,0.4627665,1,14.75
395,19.8,400,311,300,0.5,0.5689815,0.5689815,1,14.8
396,19.85,300,325,300,0.5,0.4781927,0.4781927,1,14.85
397,19.9,300,348,300,0.5,0.4626374,0.4626374,1,14.9
398,19.95,300,373,400,0.5,0.4602309,0.4602309,1,14.95
399,20,400,329,300,0.5,0.5709501,0.5709501,1,15
400,20.05,300,333,300,0.5,0.4924803,0.4924803,1,15.05
401,20.1,300,358,400,0.5,0.460796,0.460796,1,15.1
402,20.15,400,308,300,0.5,0.579379,0.579379,1,15.15
403,20.2,300,313,300,0.5,0.4912585,0.4912585,1,15.2
404,20.25,300,333,300,0.5,0.4682055,0.4682055,1,15.25
405,20.3,300,353,400,0.5,0.4695667,0.4695667,1,15.3
406,20.35,400,307,300,0.5,0.5734259,0.5734259,1,15.35
407,20.4,300,313,300,0.5,0.4885911,0.4885911,1,15.4
408,20.45,300,333,300,0.5,0.4683733,0.4683733,1,15.45
409,20.5,300,354,400,0.5,0.4679851,0.4679851,1,15.5
410,20.55,400,305,300,0.5,0.5777604,0.5777604,1,15.55
411,20.6,300,312,300,0.5,0.48846,0.48846,1,15.6
412,20.65,300,334,300,0.5,0.4652125,0.4652125,1,15.65
413,20.7,300,353,400,0.5,0.4703962,0.4703962,1,15.7
414,20.75,400,308,300,0.5,0.5711557,0.5711557,1,15.75
415,20.8,300,321,300,0.5,0.4783795,0.4783795,1,15.8
416,20.85,300,342,300,0.5,0.4667765,0.4667765,1,15.85
417,20.9,300,364,400,0.5,0.4664308,0.4664308,1,15.9
418,20.95,400,317,300,0.5,0.5739204,0.5739204,1,15.95
419,21,300,321,300,0.5,0.4932957,0.4932957,1,16
420,21.05,300,341,300,0.5,0.4688921,0.4688921,1,16.05
421,21.1,300,361,400,0.5,0.4685557,0.4685557,1,16.1
422,21.15,400,310,300,0.5,0.5811293,0.5811293,1,16.15
423,21.2,300,320,300,0.5,0.4834601,0.4834601,1,16.2
424,21.25,300,340,300,0.5,0.4682576,0.4682576,1,16.25
425,21.3,300,360,400,0.5,0.4681401,0.4681401,1,16.3
426,21.35,400,315,300,0.5,0.572291,0.572291,1,16.35
427,21.4,300,318,300,0.5,0.4936375,0.4936375,1,16.4
428,21.45,300,337,300,0.5,0.4700465,0.4700465,1,16.45
429,21.5,300,358,400,0.5,0.4678306,0.4678306,1,16.5
430,21.55,400,309,300,0.5,0.5776484,0.5776484,1,16.55
431,21.6,300,315,300,0.5,0.4888695,0.4888695,1,16.6
432,21.65,300,336,300,0.5,0.466715,0.466715,1,16.65
433,21.7,300,357,400,0.5,0.4675585,0.4675585,1,16.7
434,21.75,400,304,300,0.5,0.5841846,0.5841846,1,16.75
435,21.8,300,315,300,0.5,0.4820793,0.4820793,1,16.8
436,21.85,300,335,300,0.5,0.4686594,0.4686594,1,16.85
437,21.9,300,355,400,0.5,0.4674927,0.4674927,1,16.9
438,21.95,400,311,300,0.5,0.57118,0.57118,1,16.95
439,22,300,313,300,0.5,0.4959681,0.4959681,1,17
440,22.05,300,333,300,0.5,0.4679729,0.4679729,1,17.05
441,22.1,300,353,400,0.5,0.468659,0.468659,1,17.1
442,22.15,400,303,300,0.5,0.5797566,0.5797566,1,17.15
443,22.2,300,314,300,0.5,0.481771,0.481771,1,17.2
444,22.25,300,333,300,0.5,0.4694249,0.4694249,1,17.25
445,22.3,300,354,400,0.5,0.4674937,0.4674937,1,17.3
446,22.35,400,312,300,0.5,0.5674292,0.5674292,1,17.35
447,22.4,300,323,300,0.5,0.4816502,0.4816502,1,17.4
448,22.45,300,349,300,0.5,0.4596001,0.4596001,1,17.45
449,22.5,300,368,400,0.5,0.4695538,0.4695538,1,17.5
450,22.55,400,320,300,0.5,0.5771084,0.5771084,1,17.55
451,22.6,300,328,300,0.5,0.4859814,0.4859814,1,17.6
452,22.65,300,348,300,0.5,0.4689188,0.4689188,1,17.65
453,22.7,300,368,400,0.5,0.4672736,0.4672736,1,17.7
454,22.75,400,319,300,0.5,0.578227,0.578227,1,17.75
455,22.8,300,327,300,0.5,0.486716,0.486716,1,17.8
456,22.85,300,347,300,0.5,0.4679467,0.4679467,1,17.85
457,22.9,300,368,400,0.5,0.467039,0.467039,1,17.9
458,22.95,400,323,300,0.5,0.572122,0.572122,1,17.95
459,23,300,329,300,0.5,0.4906918,0.4906918,1,18
460,23.05,300,348,300,0.5,0.468815,0.468815,1,18.05
461,23.1,300,370,400,0.5,0.4650067,0.4650067,1,18.1
462,23.15,400,322,300,0.5,0.5766532,0.5766532,1,18.15
463,23.2,300,332,300,0.5,0.4849176,0.4849176,1,18.2
464,23.25,300,353,400,0.5,0.4656771,0.4656771,1,18.25
465,23.3,400,309,300,0.5,0.5698379,0.5698379,1,18.3
466,23.35,300,315,300,0.5,0.490636,0.490636,1,18.35
467,23.4,300,335,300,0.5,0.4684005,0.4684005,1,18.4
468,23.45,300,355,400,0.5,0.4685296,0.4685296,1,18.45
469,23.5,400,306,300,0.5,0.5783319,0.5783319,1,18.5
470,23.55,300,311,300,0.5,0.4912135,0.4912135,1,18.55
471,23.6,300,332,300,0.5,0.4658184,0.4658184,1,18.6
472,23.65,300,354,400,0.5,0.4653541,0.4653541,1,18.65
473,23.7,400,302,300,0.5,0.5832141,0.5832141,1,18.7
474,23.75,300,313,300,0.5,0.4822318,0.4822318,1,18.75
475,23.8,300,333,300,0.5,0.4679989,0.4679989,1,18.8
476,23.85,300,354,400,0.5,0.4679455,0.4679455,1,18.85
477,23.9,400,309,300,0.5,0.5712129,0.5712129,1,18.9
478,23.95,300,314,300,0.5,0.491202,0.491202,1,18.95
479,24,300,335,300,0.5,0.4663522,0.4663522,1,19
480,24.05,300,356,400,0.5,0.4674155,0.4674155,1,19.05
481,24.1,400,306,300,0.5,0.5803576,0.5803576,1,19.1
482,24.15,300,316,300,0.5,0.4823927,0.4823927,1,19.15
483,24.2,300,336,300,0.5,0.4688921,0.4688921,1,19.2
484,24.25,300,356,400,0.5,0.4682053,0.4682053,1,19.25
485,24.3,400,314,300,0.5,0.5669519,0.5669519,1,19.3
486,24.35,300,322,300,0.5,0.4863101,0.4863101,1,19.35
487,24.4,300,343,300,0.5,0.4673251,0.4673251,1,19.4
488,24.45,300,363,400,0.5,0.4688926,0.4688926,1,19.45
489,24.5,400,317,300,0.5,0.5730493,0.5730493,1,19.5
490,24.55,300,325,300,0.5,0.4865414,0.4865414,1,19.55
491,24.6,300,345,300,0.5,0.4687102,0.4687102,1,19.6
492,24.65,300,365,400,0.5,0.4677884,0.4677884,1,19.65
493,24.7,400,316,300,0.5,0.5777409,0.5777409,1,19.7
494,24.75,300,326,300,0.5,0.4839909,0.4839909,1,19.75
495,24.8,300,349,300,0.5,0.4639462,0.4639462,1,19.8
496,24.85,300,369,400,0.5,0.4686087,0.4686087,1,19.85
497,24.9,400,322,300,0.5,0.5741661,0.5741661,1,19.9
498,24.95,300,957,1000,0.5,0.4904849,0.4904849,2,19.95
499,25,1000,1065,1100,1.5,1.3357721,1.3357721,2,20
500,25.05,1100,969,1000,1.5,1.6551429,1.6551429,2,20.05
501,25.1,1000,953,1000,1.5,1.524158,1.524158,2,20.1
502,25.15,1000,960,1000,1.5,1.488399,1.488399,2,20.15
503,25.2,1000,969,1000,1.5,1.485992,1.485992,2,20.2
504,25.25,1000,975,1000,1.5,1.490559,1.490559,2,20.25
505,25.3,1000,984,1000,1.5,1.4855896,1.4855896,2,20.3
506,25.35,1000,992,1000,1.5,1.4876306,1.4876306,2,20.35
507,25.4,1000,998,1000,1.5,1.4896886,1.4896886,2,20.4
508,25.45,1000,1007,1000,1.5,1.4856882,1.4856882,2,20.45
509,25.5,1000,1012,1000,1.5,1.4918944,1.4918944,2,20.5
510,25.55,1000,1018,1000,1.5,1.4907416,1.4907416,2,20.55
511,25.6,1000,1025,1000,1.5,1.4886738,1.4886738,2,20.6
512,25.65,1000,1028,1000,1.5,1.4951656,1.4951656,2,20.65
513,25.7,1000,1035,1000,1.5,1.4900982,1.4900982,2,20.7
514,25.75,1000,1039,1000,1.5,1.4931514,1.4931514,2,20.75
515,25.8,1000,1043,1000,1.5,1.493939,1.493939,2,20.8
516,25.85,1000,1049,1000,1.5,1.4901464,1.4901464,2,20.85
517,25.9,1000,1052,1100,1.5,1.4957468,1.4957468,2,20.9
518,25.95,1100,953,1000,1.5,1.6567745,1.6567745,2,20.95
519,26,1000,937,900,1.5,1.525249,1.525249,2,21
520,26.05,900,1043,1000,1.5,1.330884,1.330884,2,21.05
521,26.1,1000,1070,1100,1.5,1.4575967,1.4575967,2,21.1
522,26.15,1100,966,1000,1.5,1.6667206,1.6667206,2,21.15
523,26.2,1000,946,900,1.5,1.5307892,1.5307892,2,21.2
524,26.25,900,1048,1000,1.5,1.3367817,1.3367817,2,21.25
525,26.3,1000,1069,1100,1.5,1.4681385,1.4681385,2,21.3
526,26.35,1100,965,1000,1.5,1.6656995,1.6656995,2,21.35
527,26.4,1000,943,900,1.5,1.5339984,1.5339984,2,21.4
528,26.45,900,1048,1000,1.5,1.3326737,1.3326737,2,21.45
529,26.5,1000,1079,1100,1.5,1.4522844,1.4522844,2,21.5
530,26.55,1100,976,1000,1.5,1.663382,1.663382,2,21.55
531,26.6,1000,953,1000,1.5,1.5356582,1.5356582,2,21.6
532,26.65,1000,956,1000,1.5,1.494217,1.494217,2,21.65
533,26.7,1000,958,1000,1.5,1.4979944,1.4979944,2,21.7
534,26.75,1000,962,1000,1.5,1.4927626,1.4927626,2,21.75
535,26.8,1000,964,1000,1.5,1.4978174,1.4978174,2,21.8
536,26.85,1000,965,1000,1.5,1.497026,1.497026,2,21.85
537,26.9,1000,969,1000,1.5,1.4941012,1.4941012,2,21.9
538,26.95,1000,969,1000,1.5,1.4999339,1.4999339,2,21.95
539,27,1000,973,1000,1.5,1.4938318,1.4938318,2,22
540,27.05,1000,975,1000,1.5,1.4966552,1.4966552,2,22.05
541,27.1,1000,977,1000,1.5,1.4976852,1.4976852,2,22.1
542,27.15,1000,981,1000,1.5,1.492472,1.492472,2,22.15
543,27.2,1000,983,1000,1.5,1.4982698,1.4982698,2,22.2
544,27.25,1000,985,1000,1.5,1.4953402,1.4953402,2,22.25
545,27.3,1000,989,1000,1.5,1.4941216,1.4941216,2,22.3
546,27.35,1000,990,1000,1.5,1.4985388,1.4985388,2,22.35
547,27.4,1000,994,1000,1.5,1.4934032,1.4934032,2,22.4
548,27.45,1000,996,1000,1.5,1.4971236,1.4971236,2,22.45
549,27.5,1000,998,1000,1.5,1.4977055,1.4977055,2,22.5
550,27.55,1000,1002,1000,1.5,1.4930342,1.4930342,2,22.55
551,27.6,1000,1002,1000,1.5,1.49945,1.49945,2,22.6
552,27.65,1000,1005,1000,1.5,1.4952998,1.4952998,2,22.65
553,27.7,1000,1007,1000,1.5,1.4972382,1.4972382,2,22.7
554,27.75,1000,1008,1000,1.5,1.4979776,1.4979776,2,22.75
555,27.8,1000,1013,1000,1.5,1.4934802,1.4934802,2,22.8
556,27.85,1000,1012,1000,1.5,1.5009783,1.5009783,2,22.85
557,27.9,1000,1012,1000,1.5,1.499892,1.499892,2,22.9
558,27.95,1000,1015,1000,1.5,1.4959402,1.4959402,2,22.95
559,28,1000,1014,1000,1.5,1.5002027,1.5002027,2,23
560,28.05,1000,1018,1000,1.5,1.4941745,1.4941745,2,23.05
561,28.1,1000,1019,1000,1.5,1.498151,1.498151,2,23.1
562,28.15,1000,1019,1000,1.5,1.4997424,1.4997424,2,23.15
563,28.2,1000,1022,1000,1.5,1.4953602,1.4953602,2,23.2
564,28.25,1000,1021,1000,1.5,1.5014646,1.5014646,2,23.25
565,28.3,1000,1023,1000,1.5,1.4973348,1.4973348,2,23.3
566,28.35,1000,1025,1000,1.5,1.4976061,1.4976061,2,23.35
567,28.4,1000,1024,1000,1.5,1.5011954,1.5011954,2,23.4
568,28.45,1000,1028,1000,1.5,1.4939514,1.4939514,2,23.45
569,28.5,1000,1027,1000,1.5,1.5015042,1.5015042,2,23.5
570,28.55,1000,1027,1000,1.5,1.5000106,1.5000106,2,23.55
571,28.6,1000,1029,1000,1.5,1.4966194,1.4966194,2,23.6
572,28.65,1000,1027,1000,1.5,1.5024338,1.5024338,2,23.65
573,28.7,1000,1030,1000,1.5,1.4962514,1.4962514,2,23.7
574,28.75,1000,1030,1000,1.5,1.4999348,1.4999348,2,23.75
575,28.8,1000,1029,1000,1.5,1.5007088,1.5007088,2,23.8
576,28.85,1000,1031,1000,1.5,1.4979373,1.4979373,2,23.85
577,28.9,1000,1029,1000,1.5,1.5033661,1.5033661,2,23.9
578,28.95,1000,1029,1000,1.5,1.4996606,1.4996606,2,23.95
579,29,1000,1029,1000,1.5,1.4993886,1.4993886,2,24
580,29.05,1000,1027,1000,1.5,1.5027452,1.5027452,2,24.05
581,29.1,1000,1124,1100,1.5,1.3471802,1.3471802,2,24.1
582,29.15,1100,1014,1000,1.5,1.6746597,1.6746597,2,24.15
583,29.2,1000,997,1000,1.5,1.5264244,1.5264244,2,24.2
584,29.25,1000,998,1000,1.5,1.4986328,1.4986328,2,24.25
585,29.3,1000,996,1000,1.5,1.5032114,1.5032114,2,24.3
586,29.35,1000,998,1000,1.5,1.4958632,1.4958632,2,24.35
587,29.4,1000,998,1000,1.5,1.500302,1.500302,2,24.4
588,29.45,1000,998,1000,1.5,1.500765,1.500765,2,24.45
589,29.5,1000,1000,1000,1.5,1.4967534,1.4967534,2,24.5
590,29.55,1000,998,1000,1.5,1.502921,1.502921,2,24.55
591,29.6,1000,999,1000,1.5,1.4977074,1.4977074,2,24.6
592,29.65,1000,1001,1000,1.5,1.497859,1.497859,2,24.65
593,29.7,1000,1000,1000,1.5,1.50162,1.50162,2,24.7
594,29.75,1000,1002,1000,1.5,1.4957494,1.4957494,2,24.75
595,29.8,1000,1003,1000,1.5,1.498619,1.498619,2,24.8
596,29.85,1000,1003,1000,1.5,1.5008028,1.5008028,2,24.85
597,29.9,1000,1004,1000,1.5,1.4970886,1.4970886,2,24.9
598,29.95,1000,1002,1000,1.5,1.5037908,1.5037908,2,24.95
599,30,1000,1004,1000,1.5,1.496974,1.496974,2,25
600,30.05,1000,1004,1000,1.5,1.4993132,1.4993132,2,25.05
601,30.1,1000,1004,1000,1.5,1.501367,1.501367,2,25.1
602,30.15,1000,1005,1000,1.5,1.4983638,1.4983638,2,25.15
603,30.2,1000,1003,1000,1.5,1.5029374,1.5029374,2,25.2
604,30.25,1000,1002,1000,1.5,1.5010388,1.5010388,2,25.25
605,30.3,1000,1002,1000,1.5,1.499604,1.499604,2,25.3
606,30.35,1000,1001,1000,1.5,1.5029016,1.5029016,2,25.35
607,30.4,1000,1002,1000,1.5,1.497452,1.497452,2,25.4
608,30.45,1000,1002,1000,1.5,1.5004954,1.5004954,2,25.45
609,30.5,1000,1001,1000,1.5,1.5005338,1.5005338,2,25.5
610,30.55,1000,1004,1000,1.5,1.496314,1.496314,2,25.55
611,30.6,1000,1001,1000,1.5,1.5038892,1.5038892,2,25.6
612,30.65,1000,1001,1000,1.5,1.4998934,1.4998934,2,25.65
613,30.7,1000,1001,1000,1.5,1.500322,1.500322,2,25.7
614,30.75,1000,1000,1000,1.5,1.5016384,1.5016384,2,25.75
615,30.8,1000,1002,1000,1.5,1.4973936,1.4973936,2,25.8
616,30.85,1000,1000,1000,1.5,1.5022181,1.5022181,2,25.85
617,30.9,1000,1001,1000,1.5,1.4989466,1.4989466,2,25.9
618,30.95,1000,1003,1000,1.5,1.4973954,1.4973954,2,25.95
619,31,1000,1000,1000,1.5,1.5041576,1.5041576,2,26
620,31.05,1000,1002,1000,1.5,1.496582,1.496582,2,26.05
621,31.1,1000,1002,1000,1.5,1.500089,1.500089,2,26.1
622,31.15,1000,1001,1000,1.5,1.5023544,1.5023544,2,26.15
623,31.2,1000,1002,1000,1.5,1.4973166,1.4973166,2,26.2
624,31.25,1000,1000,1000,1.5,1.5045862,1.5045862,2,26.25
625,31.3,1000,1001,1000,1.5,1.4975518,1.4975518,2,26.3
626,31.35,1000,1001,1000,1.5,1.4993118,1.4993118,2,26.35
627,31.4,1000,1000,1000,1.5,1.5023549,1.5023549,2,26.4
628,31.45,1000,1001,1000,1.5,1.4991742,1.4991742,2,26.45
629,31.5,1000,999,1000,1.5,1.5018152,1.5018152,2,26.5
630,31.55,1000,1000,1000,1.5,1.4995848,1.4995848,2,26.55
631,31.6,1000,1001,1000,1.5,1.498287,1.498287,2,26.6
632,31.65,1000,998,1000,1.5,1.5044496,1.5044496,2,26.65
633,31.7,1000,999,1000,1.5,1.498289,1.498289,2,26.7
634,31.75,1000,998,1000,1.5,1.5022194,1.5022194,2,26.75
635,31.8,1000,996,1000,1.5,1.5031318,1.5031318,2,26.8
636,31.85,1000,997,1000,1.5,1.4984992,1.4984992,2,26.85
637,31.9,1000,994,1000,1.5,1.5042566,1.5042566,2,26.9
638,31.95,1000,994,1000,1.5,1.4999338,1.4999338,2,26.95
639,32,1000,994,1000,1.5,1.5005136,1.5005136,2,27
640,32.05,1000,992,1000,1.5,1.5029196,1.5029196,2,27.05
641,32.1,1000,993,1000,1.5,1.4985548,1.4985548,2,27.1
642,32.15,1000,990,1000,1.5,1.503714,1.503714,2,27.15
643,32.2,1000,990,1000,1.5,1.5009004,1.5009004,2,27.2
644,32.25,1000,991,1000,1.5,1.4986362,1.4986362,2,27.25
645,32.3,1000,988,1000,1.5,1.5038682,1.5038682,2,27.3
646,32.35,1000,990,1000,1.5,1.4972968,1.4972968,2,27.35
647,32.4,1000,989,1000,1.5,1.501659,1.501659,2,27.4
648,32.45,1000,987,1000,1.5,1.5024938,1.5024938,2,27.45
649,32.5,1000,989,1000,1.5,1.4963534,1.4963534,2,27.5
650,32.55,1000,986,1000,1.5,1.5050732,1.5050732,2,27.55
651,32.6,1000,987,1000,1.5,1.4989076,1.4989076,2,27.6
652,32.65,1000,986,1000,1.5,1.5020856,1.5020856,2,27.65
653,32.7,1000,983,1000,1.5,1.504218,1.504218,2,27.7
654,32.75,1000,984,1000,1.5,1.498308,1.498308,2,27.75
655,32.8,1000,983,1000,1.5,1.501195,1.501195,2,27.8
656,32.85,1000,982,1000,1.5,1.5017748,1.5017748,2,27.85
657,32.9,1000,982,1000,1.5,1.4997192,1.4997192,2,27.9
658,32.95,1000,979,1000,1.5,1.5053398,1.5053398,2,27.95
659,33,1000,981,1000,1.5,1.496524,1.496524,2,28
660,33.05,1000,981,1000,1.5,1.5002426,1.5002426,2,28.05
661,33.1,1000,979,1000,1.5,1.5030742,1.5030742,2,28.1
662,33.15,1000,981,1000,1.5,1.4969714,1.4969714,2,28.15
663,33.2,1000,978,1000,1.5,1.5045646,1.5045646,2,28.2
664,33.25,1000,977,1000,1.5,1.5019874,1.5019874,2,28.25
665,33.3,1000,976,1000,1.5,1.500886,1.500886,2,28.3
666,33.35,1000,974,1000,1.5,1.5036742,1.5036742,2,28.35
667,33.4,1000,974,1000,1.5,1.5005118,1.5005118,2,28.4
668,33.45,1000,972,1000,1.5,1.502783,1.502783,2,28.45
669,33.5,1000,970,1000,1.5,1.5024894,1.5024894,2,28.5
670,33.55,1000,970,1000,1.5,1.4997214,1.4997214,2,28.55
671,33.6,1000,967,1000,1.5,1.505654,1.505654,2,28.6
672,33.65,1000,968,1000,1.5,1.49757,1.49757,2,28.65
673,33.7,1000,968,1000,1.5,1.5012344,1.5012344,2,28.7
674,33.75,1000,965,1000,1.5,1.5040398,1.5040398,2,28.75
675,33.8,1000,966,1000,1.5,1.4981894,1.4981894,2,28.8
676,33.85,1000,963,1000,1.5,1.505458,1.505458,2,28.85
677,33.9,1000,962,1000,1.5,1.5012514,1.5012514,2,28.9
678,33.95,1000,961,1000,1.5,1.5011552,1.5011552,2,28.95
679,34,1000,959,1000,1.5,1.5041396,1.5041396,2,29
680,34.05,1000,960,1000,1.5,1.4980761,1.4980761,2,29.05
681,34.1,1000,958,1000,1.5,1.5021414,1.5021414,2,29.1
682,34.15,1000,957,1000,1.5,1.5025502,1.5025502,2,29.15
683,34.2,1000,957,1000,1.5,1.4994118,1.4994118,2,29.2
684,34.25,1000,954,1000,1.5,1.5052436,1.5052436,2,29.25
685,34.3,1000,954,1000,1.5,1.5002228,1.5002228,2,29.3
686,34.35,1000,953,1000,1.5,1.5008662,1.5008662,2,29.35
687,34.4,1000,950,1000,1.5,1.504682,1.504682,2,29.4
688,34.45,1000,952,1000,1.5,1.4978057,1.4978057,2,29.45
689,34.5,1000,949,900,1.5,1.50445,1.50445,2,29.5
690,34.55,900,1053,1100,1.5,1.3345633,1.3345633,2,29.55
691,34.6,1100,971,1000,1.5,1.6317238,1.6317238,2,29.6
692,34.65,1000,943,900,1.5,1.5424866,1.5424866,2,29.65
693,34.7,900,1041,1000,1.5,1.3446856,1.3446856,2,29.7
694,34.75,1000,1060,1100,1.5,1.4702433,1.4702433,2,29.75
695,34.8,1100,948,900,1.5,1.6784065,1.6784065,2,29.8
696,34.85,900,1026,1000,1.5,1.3758877,1.3758877,2,29.85
697,34.9,1000,1046,1000,1.5,1.4680565,1.4680565,2,29.9
698,34.95,1000,1047,1000,1.5,1.4985002,1.4985002,2,29.95
699,35,1000,1046,1000,1.5,1.5026468,1.5026468,2,30
700,35.05,1000,1064,1100,1.5,1.4710868,1.4710868,2,30.05

